Improving MMD-GAN Training with Repulsive Loss Function

Generative adversarial nets (GANs) are widely used to learn the data sampling process and their performance may heavily depend on the loss functions, given a limited computational budget. This study revisits MMD-GAN that uses the maximum mean discrepancy (MMD) as the loss function for GAN and makes two contributions. First, we argue that the existing MMD loss function may discourage the learning of fine details in data as it attempts to contract the discriminator outputs of real data. To address this issue, we propose a repulsive loss function to actively learn the difference among the real data by simply rearranging the terms in MMD. Second, inspired by the hinge loss, we propose a bounded Gaussian kernel to stabilize the training of MMD-GAN with the repulsive loss function. The proposed methods are applied to the unsupervised image generation tasks on CIFAR-10, STL-10, CelebA, and LSUN bedroom datasets. Results show that the repulsive loss function significantly improves over the MMD loss at no additional computational cost and outperforms other representative loss functions. The proposed methods achieve an FID score of 16.21 on the CIFAR-10 dataset using a single DCGAN network and spectral normalization.

==> fid_rep.dat <==
lambda 11 12 15 110 21 22 25 210 51 52 55 510 101 102 105 1010
-1 31.17 26.93 37.20 34.45 33.83 38.92 31.54 70.08 30.90 34.70 36.22 89.13 35.82 32.14 184.13 79.22
-0.5 27.57 20.67 19.65 21.46 30.11 19.90 21.38 19.20 29.22 21.22 18.66 20.98 29.29 25.92 21.77 20.53
0 22.13 19.89 20.07 21.42 22.84 18.56 17.30 17.55 24.64 17.66 20.99 19.06 24.33 17.98 19.48 19.83
0.5 23.12 20.87 21.78 22.45 20.20 19.27 18.72 246.85 20.45 17.16 17.53 31.82 19.95 262.82 16.28 16.72
1 23.66 20.09 291.65 65.80 21.61 20.37 18.81 20.29 22.19 17.50 16.65 314.23 21.52 20.20 16.83 290.07
2 22.44 23.25 260.06 21.13 21.84 19.93 22.79 260.58 20.79 16.46 317.95 230.11 25.51 16.75 230.78 324.19


==> fid_rmb.dat <==
lambda 11 12 15 110 21 22 25 210 51 52 55 510 101 102 105 1010
-1 28.89 26.29 26.51 26.80 29.23 25.24 25.96 28.01 30.57 25.24 26.93 28.39 32.89 27.43 27.39 28.96
-0.5 25.14 21.86 21.59 22.95 27.11 22.07 19.42 21.72 26.30 21.60 22.03 21.41 28.00 22.03 20.71 21.15
0 24.13 21.95 23.69 22.82 22.90 19.28 18.98 19.08 24.29 17.33 18.58 17.87 22.49 19.42 17.80 18.62
0.5 25.63 23.45 24.47 24.40 21.96 21.11 20.95 21.50 21.74 16.77 16.77 17.52 20.78 17.68 17.75 17.90
1 24.73 24.35 26.29 26.35 21.94 21.44 19.58 21.18 20.59 16.21 18.18 18.57 21.72 18.04 17.34 21.19
2 27.45 25.22 23.29 25.80 23.30 22.79 22.09 21.94 20.89 17.80 22.68 18.29 21.76 18.36 17.74 42.93


==> mix_g.dat <==
x y1 y2 y3 y4 y5 y dy1 dy2 dy3 dy4 dy5 dy
0.000000 1.000000 1.000000 1.000000 1.000000 1.000000 1.000000 -0.000000 -0.000000 -0.000000 -0.000000 -0.000000 -0.000000
0.100000 0.995012 0.997503 0.998751 0.999375 0.999688 0.998066 -0.099501 -0.049875 -0.024969 -0.012492 -0.006248 -0.038617
0.200000 0.980199 0.990050 0.995012 0.997503 0.998751 0.992303 -0.196040 -0.099005 -0.049751 -0.024938 -0.012484 -0.076443
0.300000 0.955997 0.977751 0.988813 0.994391 0.997191 0.982829 -0.286799 -0.146663 -0.074161 -0.037290 -0.018697 -0.112722
0.400000 0.923116 0.960789 0.980199 0.990050 0.995012 0.969833 -0.369247 -0.192158 -0.098020 -0.049502 -0.024875 -0.146760
0.500000 0.882497 0.939413 0.969233 0.984496 0.992218 0.953572 -0.441248 -0.234853 -0.121154 -0.061531 -0.031007 -0.177959
0.600000 0.835270 0.913931 0.955997 0.977751 0.988813 0.934353 -0.501162 -0.274179 -0.143400 -0.073331 -0.037080 -0.205831
0.700000 0.782705 0.884706 0.940588 0.969839 0.984804 0.912528 -0.547893 -0.309647 -0.164603 -0.084861 -0.043085 -0.230018
0.800000 0.726149 0.852144 0.923116 0.960789 0.980199 0.888479 -0.580919 -0.340858 -0.184623 -0.096079 -0.049010 -0.250298
0.900000 0.666977 0.816686 0.903707 0.950635 0.975005 0.862602 -0.600279 -0.367509 -0.203334 -0.106946 -0.054844 -0.266583
1.000000 0.606531 0.778801 0.882497 0.939413 0.969233 0.835295 -0.606531 -0.389400 -0.220624 -0.117427 -0.060577 -0.278912
1.100000 0.546074 0.738968 0.859633 0.927164 0.962893 0.806947 -0.600682 -0.406433 -0.236399 -0.127485 -0.066199 -0.287439
1.200000 0.486752 0.697676 0.835270 0.913931 0.955997 0.777925 -0.584103 -0.418606 -0.250581 -0.137090 -0.071700 -0.292416
1.300000 0.429557 0.655406 0.809572 0.899762 0.948558 0.748571 -0.558425 -0.426014 -0.263111 -0.146211 -0.077070 -0.294166
1.400000 0.375311 0.612626 0.782705 0.884706 0.940588 0.719187 -0.525436 -0.428838 -0.273947 -0.154824 -0.082301 -0.293069
1.500000 0.324652 0.569783 0.754840 0.868815 0.932102 0.690038 -0.486979 -0.427337 -0.283065 -0.162903 -0.087385 -0.289534
1.600000 0.278037 0.527292 0.726149 0.852144 0.923116 0.661348 -0.444860 -0.421834 -0.290460 -0.170429 -0.092312 -0.283979
1.700000 0.235746 0.485537 0.696805 0.834748 0.913646 0.633296 -0.400768 -0.412706 -0.296142 -0.177384 -0.097075 -0.276815
1.800000 0.197899 0.444858 0.666977 0.816686 0.903707 0.606025 -0.356218 -0.400372 -0.300140 -0.183754 -0.101667 -0.268430
1.900000 0.164474 0.405555 0.636832 0.798017 0.893318 0.579639 -0.312501 -0.385277 -0.302495 -0.189529 -0.106082 -0.259177
2.000000 0.135335 0.367879 0.606531 0.778801 0.882497 0.554209 -0.270671 -0.367879 -0.303265 -0.194700 -0.110312 -0.249366
2.100000 0.110251 0.332040 0.576229 0.759098 0.871262 0.529776 -0.231526 -0.348642 -0.302520 -0.199263 -0.114353 -0.239261
2.200000 0.088922 0.298197 0.546074 0.738968 0.859633 0.506359 -0.195628 -0.328017 -0.300341 -0.203216 -0.118200 -0.229080
2.300000 0.071005 0.266468 0.516206 0.718475 0.847629 0.483957 -0.163312 -0.306439 -0.296818 -0.206561 -0.121847 -0.218995
2.400000 0.056135 0.236928 0.486752 0.697676 0.835270 0.462552 -0.134723 -0.284313 -0.292051 -0.209303 -0.125291 -0.209136
2.500000 0.043937 0.209611 0.457833 0.676634 0.822578 0.442119 -0.109842 -0.262014 -0.286146 -0.211448 -0.128528 -0.199596
2.600000 0.034047 0.184520 0.429557 0.655406 0.809572 0.422620 -0.088523 -0.239875 -0.279212 -0.213007 -0.131555 -0.190435
2.700000 0.026121 0.161621 0.402021 0.634052 0.796274 0.404018 -0.070528 -0.218189 -0.271364 -0.213992 -0.134371 -0.181689
2.800000 0.019841 0.140858 0.375311 0.612626 0.782705 0.386268 -0.055555 -0.197202 -0.262718 -0.214419 -0.136973 -0.173373
2.900000 0.014921 0.122151 0.349501 0.591186 0.768886 0.369329 -0.043270 -0.177118 -0.253388 -0.214305 -0.139361 -0.165488
3.000000 0.011109 0.105399 0.324652 0.569783 0.754840 0.353157 -0.033327 -0.158099 -0.243489 -0.213669 -0.141532 -0.158023
3.100000 0.008189 0.090491 0.300818 0.548469 0.740587 0.337711 -0.025385 -0.140262 -0.233134 -0.212532 -0.143489 -0.150960
3.200000 0.005976 0.077305 0.278037 0.527292 0.726149 0.322952 -0.019123 -0.123688 -0.222430 -0.210917 -0.145230 -0.144277
3.300000 0.004318 0.065710 0.256340 0.506300 0.711548 0.308843 -0.014249 -0.108422 -0.211481 -0.208849 -0.146757 -0.137951
3.400000 0.003089 0.055576 0.235746 0.485537 0.696805 0.295351 -0.010502 -0.094480 -0.200384 -0.206353 -0.148071 -0.131958
3.500000 0.002187 0.046771 0.216265 0.465043 0.681941 0.282441 -0.007656 -0.081849 -0.189232 -0.203456 -0.149175 -0.126274
3.600000 0.001534 0.039164 0.197899 0.444858 0.666977 0.270086 -0.005522 -0.070495 -0.178109 -0.200186 -0.150070 -0.120876
3.700000 0.001065 0.032631 0.180640 0.425017 0.651934 0.258257 -0.003940 -0.060367 -0.167092 -0.196571 -0.150760 -0.115746
3.800000 0.000732 0.027052 0.164474 0.405555 0.636832 0.246929 -0.002781 -0.051399 -0.156251 -0.192638 -0.151248 -0.110863
3.900000 0.000498 0.022315 0.149382 0.386499 0.621691 0.236077 -0.001942 -0.043514 -0.145647 -0.188418 -0.151537 -0.106212
4.000000 0.000335 0.018316 0.135335 0.367879 0.606531 0.225679 -0.001342 -0.036631 -0.135335 -0.183940 -0.151633 -0.101776
4.100000 0.000224 0.014958 0.122303 0.349719 0.591371 0.215715 -0.000917 -0.030664 -0.125361 -0.179231 -0.151539 -0.097542
4.200000 0.000148 0.012155 0.110251 0.332040 0.576229 0.206164 -0.000621 -0.025526 -0.115763 -0.174321 -0.151260 -0.093498
4.300000 0.000097 0.009828 0.099137 0.314861 0.561124 0.197009 -0.000415 -0.021131 -0.106573 -0.169238 -0.150802 -0.089632
4.400000 0.000063 0.007907 0.088922 0.298197 0.546074 0.188233 -0.000275 -0.017396 -0.097814 -0.164009 -0.150170 -0.085933
4.500000 0.000040 0.006330 0.079560 0.282063 0.531096 0.179818 -0.000180 -0.014242 -0.089504 -0.158660 -0.149371 -0.082392
4.600000 0.000025 0.005042 0.071005 0.266468 0.516206 0.171749 -0.000117 -0.011596 -0.081656 -0.153219 -0.148409 -0.079000
4.700000 0.000016 0.003996 0.063213 0.251421 0.501419 0.164013 -0.000075 -0.009390 -0.074275 -0.147710 -0.147292 -0.075748
4.800000 0.000010 0.003151 0.056135 0.236928 0.486752 0.156595 -0.000048 -0.007563 -0.067362 -0.142157 -0.146026 -0.072631
4.900000 0.000006 0.002473 0.049725 0.222991 0.472219 0.149483 -0.000030 -0.006058 -0.060913 -0.136582 -0.144617 -0.069640
5.000000 0.000004 0.001930 0.043937 0.209611 0.457833 0.142663 -0.000019 -0.004826 -0.054921 -0.131007 -0.143073 -0.066769
5.100000 0.000002 0.001500 0.038726 0.196789 0.443609 0.136125 -0.000011 -0.003824 -0.049375 -0.125453 -0.141400 -0.064013
5.200000 0.000001 0.001159 0.034047 0.184520 0.429557 0.129857 -0.000007 -0.003014 -0.044262 -0.119938 -0.139606 -0.061365
5.300000 0.000001 0.000892 0.029860 0.172799 0.415691 0.123848 -0.000004 -0.002363 -0.039564 -0.114479 -0.137698 -0.058822
5.400000 0.000000 0.000682 0.026121 0.161621 0.402021 0.118089 -0.000003 -0.001842 -0.035264 -0.109094 -0.135682 -0.056377
5.500000 0.000000 0.000520 0.022794 0.150977 0.388558 0.112570 -0.000001 -0.001429 -0.031342 -0.103797 -0.133567 -0.054027
5.600000 0.000000 0.000394 0.019841 0.140858 0.375311 0.107281 -0.000001 -0.001102 -0.027778 -0.098601 -0.131359 -0.051768
5.700000 0.000000 0.000297 0.017227 0.131253 0.362289 0.102213 -0.000001 -0.000846 -0.024549 -0.093518 -0.129066 -0.049596
5.800000 0.000000 0.000223 0.014921 0.122151 0.349501 0.097359 -0.000000 -0.000646 -0.021635 -0.088559 -0.126694 -0.047507
5.900000 0.000000 0.000166 0.012891 0.113537 0.336953 0.092709 -0.000000 -0.000490 -0.019014 -0.083734 -0.124251 -0.045498
6.000000 0.000000 0.000123 0.011109 0.105399 0.324652 0.088257 -0.000000 -0.000370 -0.016663 -0.079049 -0.121745 -0.043566
6.100000 0.000000 0.000091 0.009550 0.097722 0.312606 0.083994 -0.000000 -0.000278 -0.014563 -0.074513 -0.119181 -0.041707
6.200000 0.000000 0.000067 0.008189 0.090491 0.300818 0.079913 -0.000000 -0.000208 -0.012692 -0.070131 -0.116567 -0.039920
6.300000 0.000000 0.000049 0.007004 0.083691 0.289294 0.076008 -0.000000 -0.000155 -0.011032 -0.065907 -0.113909 -0.038200
6.400000 0.000000 0.000036 0.005976 0.077305 0.278037 0.072271 -0.000000 -0.000114 -0.009562 -0.061844 -0.111215 -0.036547
6.500000 0.000000 0.000026 0.005086 0.071317 0.267052 0.068696 -0.000000 -0.000084 -0.008265 -0.057945 -0.108490 -0.034957
6.600000 0.000000 0.000019 0.004318 0.065710 0.256340 0.065277 -0.000000 -0.000062 -0.007124 -0.054211 -0.105740 -0.033427
6.700000 0.000000 0.000013 0.003656 0.060469 0.245904 0.062009 -0.000000 -0.000045 -0.006125 -0.050643 -0.102972 -0.031957
6.800000 0.000000 0.000010 0.003089 0.055576 0.235746 0.058884 -0.000000 -0.000032 -0.005251 -0.047240 -0.100192 -0.030543
6.900000 0.000000 0.000007 0.002603 0.051016 0.225866 0.055898 -0.000000 -0.000023 -0.004489 -0.044001 -0.097405 -0.029184
7.000000 0.000000 0.000005 0.002187 0.046771 0.216265 0.053046 -0.000000 -0.000017 -0.003828 -0.040924 -0.094616 -0.027877
7.100000 0.000000 0.000003 0.001834 0.042825 0.206943 0.050321 -0.000000 -0.000012 -0.003255 -0.038008 -0.091831 -0.026621
7.200000 0.000000 0.000002 0.001534 0.039164 0.197899 0.047720 -0.000000 -0.000008 -0.002761 -0.035248 -0.089054 -0.025414
7.300000 0.000000 0.000002 0.001280 0.035771 0.189132 0.045237 -0.000000 -0.000006 -0.002335 -0.032641 -0.086291 -0.024255
7.400000 0.000000 0.000001 0.001065 0.032631 0.180640 0.042867 -0.000000 -0.000004 -0.001970 -0.030183 -0.083546 -0.023141
7.500000 0.000000 0.000001 0.000884 0.029729 0.172422 0.040607 -0.000000 -0.000003 -0.001657 -0.027871 -0.080823 -0.022071
7.600000 0.000000 0.000001 0.000732 0.027052 0.164474 0.038452 -0.000000 -0.000002 -0.001390 -0.025699 -0.078125 -0.021043
7.700000 0.000000 0.000000 0.000604 0.024585 0.156796 0.036397 -0.000000 -0.000001 -0.001163 -0.023663 -0.075458 -0.020057
7.800000 0.000000 0.000000 0.000498 0.022315 0.149382 0.034439 -0.000000 -0.000001 -0.000971 -0.021757 -0.072824 -0.019111
7.900000 0.000000 0.000000 0.000409 0.020229 0.142230 0.032574 -0.000000 -0.000001 -0.000808 -0.019976 -0.070226 -0.018202
8.000000 0.000000 0.000000 0.000335 0.018316 0.135335 0.030797 -0.000000 -0.000000 -0.000671 -0.018316 -0.067668 -0.017331
8.100000 0.000000 0.000000 0.000274 0.016562 0.128695 0.029106 -0.000000 -0.000000 -0.000555 -0.016769 -0.065152 -0.016495
8.200000 0.000000 0.000000 0.000224 0.014958 0.122303 0.027497 -0.000000 -0.000000 -0.000459 -0.015332 -0.062681 -0.015694
8.300000 0.000000 0.000000 0.000182 0.013492 0.116157 0.025966 -0.000000 -0.000000 -0.000378 -0.013998 -0.060256 -0.014927
8.400000 0.000000 0.000000 0.000148 0.012155 0.110251 0.024511 -0.000000 -0.000000 -0.000310 -0.012763 -0.057882 -0.014191
8.500000 0.000000 0.000000 0.000120 0.010937 0.104579 0.023127 -0.000000 -0.000000 -0.000254 -0.011620 -0.055558 -0.013486
8.600000 0.000000 0.000000 0.000097 0.009828 0.099137 0.021812 -0.000000 -0.000000 -0.000208 -0.010565 -0.053286 -0.012812
8.700000 0.000000 0.000000 0.000078 0.008821 0.093920 0.020564 -0.000000 -0.000000 -0.000169 -0.009593 -0.051069 -0.012166
8.800000 0.000000 0.000000 0.000063 0.007907 0.088922 0.019378 -0.000000 -0.000000 -0.000138 -0.008698 -0.048907 -0.011548
8.900000 0.000000 0.000000 0.000050 0.007079 0.084137 0.018253 -0.000000 -0.000000 -0.000111 -0.007875 -0.046801 -0.010958
9.000000 0.000000 0.000000 0.000040 0.006330 0.079560 0.017186 -0.000000 -0.000000 -0.000090 -0.007121 -0.044752 -0.010393
9.100000 0.000000 0.000000 0.000032 0.005653 0.075184 0.016174 -0.000000 -0.000000 -0.000073 -0.006430 -0.042761 -0.009853
9.200000 0.000000 0.000000 0.000025 0.005042 0.071005 0.015215 -0.000000 -0.000000 -0.000058 -0.005798 -0.040828 -0.009337
9.300000 0.000000 0.000000 0.000020 0.004491 0.067017 0.014306 -0.000000 -0.000000 -0.000047 -0.005221 -0.038953 -0.008844
9.400000 0.000000 0.000000 0.000016 0.003996 0.063213 0.013445 -0.000000 -0.000000 -0.000038 -0.004695 -0.037137 -0.008374
9.500000 0.000000 0.000000 0.000013 0.003551 0.059587 0.012630 -0.000000 -0.000000 -0.000030 -0.004216 -0.035380 -0.007925
9.600000 0.000000 0.000000 0.000010 0.003151 0.056135 0.011859 -0.000000 -0.000000 -0.000024 -0.003781 -0.033681 -0.007497
9.700000 0.000000 0.000000 0.000008 0.002793 0.052849 0.011130 -0.000000 -0.000000 -0.000019 -0.003387 -0.032040 -0.007089
9.800000 0.000000 0.000000 0.000006 0.002473 0.049725 0.010441 -0.000000 -0.000000 -0.000015 -0.003029 -0.030456 -0.006700
9.900000 0.000000 0.000000 0.000005 0.002186 0.046756 0.009789 -0.000000 -0.000000 -0.000012 -0.002705 -0.028930 -0.006329
10.000000 0.000000 0.000000 0.000004 0.001930 0.043937 0.009174 -0.000000 -0.000000 -0.000009 -0.002413 -0.027461 -0.005977


==> mix_t.dat <==
x y1 y2 y3 y4 y5 y dy1 dy2 dy3 dy4 dy5 dy
0.000000 1.000000 1.000000 1.000000 1.000000 1.000000 1.000000 -0.000000 -0.000000 -0.000000 -0.000000 -0.000000 -0.000000
0.100000 0.995074 0.995037 0.995025 0.995019 0.995015 0.995034 -0.097080 -0.098519 -0.099007 -0.099254 -0.099402 -0.098652
0.200000 0.981118 0.980581 0.980392 0.980296 0.980238 0.980525 -0.178385 -0.188573 -0.192234 -0.194118 -0.195266 -0.189715
0.300000 0.960224 0.957826 0.956938 0.956474 0.956190 0.957531 -0.235157 -0.263622 -0.274719 -0.280628 -0.284298 -0.267685
0.400000 0.934920 0.928477 0.925926 0.924556 0.923701 0.927516 -0.267120 -0.320164 -0.342936 -0.355599 -0.363662 -0.329896
0.500000 0.907464 0.894427 0.888889 0.885813 0.883854 0.892089 -0.279220 -0.357771 -0.395062 -0.416853 -0.431148 -0.376011
0.600000 0.879527 0.857493 0.847458 0.841680 0.837917 0.852815 -0.277745 -0.378306 -0.430911 -0.463310 -0.485280 -0.407110
0.700000 0.852185 0.819232 0.803213 0.793647 0.787268 0.811109 -0.268103 -0.384874 -0.451606 -0.494925 -0.525346 -0.424971
0.800000 0.826048 0.780869 0.757576 0.743163 0.733317 0.768195 -0.254169 -0.380912 -0.459137 -0.512526 -0.551366 -0.431622
0.900000 0.801410 0.743294 0.711744 0.691560 0.677441 0.725090 -0.238436 -0.369594 -0.455921 -0.517592 -0.564012 -0.429111
1.000000 0.778371 0.707107 0.666667 0.640000 0.620921 0.682613 -0.222392 -0.353553 -0.444444 -0.512000 -0.564474 -0.419373
1.100000 0.756914 0.672673 0.623053 0.589447 0.564900 0.641397 -0.206859 -0.334815 -0.427014 -0.497805 -0.554318 -0.404162
1.200000 0.736968 0.640184 0.581395 0.540657 0.510352 0.601911 -0.192252 -0.314845 -0.405625 -0.477051 -0.535334 -0.385021
1.300000 0.718427 0.609711 0.542005 0.494192 0.458065 0.564480 -0.178747 -0.294656 -0.381901 -0.451634 -0.509397 -0.363267
1.400000 0.701180 0.581238 0.505051 0.450430 0.408643 0.529308 -0.166382 -0.274910 -0.357106 -0.423223 -0.478345 -0.339993
1.500000 0.685114 0.554700 0.470588 0.409600 0.362510 0.496502 -0.155120 -0.256015 -0.332180 -0.393216 -0.443889 -0.316084
1.600000 0.670122 0.529999 0.438596 0.371802 0.319928 0.466089 -0.144891 -0.238202 -0.307787 -0.362734 -0.407551 -0.292233
1.700000 0.656104 0.507020 0.408998 0.337040 0.281019 0.438036 -0.135608 -0.221577 -0.284375 -0.332638 -0.370622 -0.268964
1.800000 0.642971 0.485643 0.381679 0.305241 0.245788 0.412264 -0.127181 -0.206169 -0.262222 -0.303555 -0.334152 -0.246656
1.900000 0.630642 0.465746 0.356506 0.276281 0.214146 0.388664 -0.119523 -0.191956 -0.241484 -0.275918 -0.298954 -0.225567
2.000000 0.619044 0.447214 0.333333 0.250000 0.185934 0.367105 -0.112553 -0.178885 -0.222222 -0.250000 -0.265621 -0.205856
2.100000 0.608111 0.429934 0.312012 0.226218 0.160946 0.347444 -0.106198 -0.166887 -0.204439 -0.225949 -0.234550 -0.187605
2.200000 0.597786 0.413803 0.292398 0.204746 0.138941 0.329535 -0.100392 -0.155885 -0.188092 -0.203820 -0.205977 -0.170833
2.300000 0.588017 0.398726 0.274348 0.185391 0.119664 0.313229 -0.095075 -0.145798 -0.173114 -0.183595 -0.180004 -0.155517
2.400000 0.578756 0.384615 0.257732 0.167966 0.102853 0.298385 -0.090196 -0.136550 -0.159422 -0.165212 -0.156630 -0.141602
2.500000 0.569964 0.371391 0.242424 0.152290 0.088254 0.284865 -0.085709 -0.128066 -0.146924 -0.148576 -0.135775 -0.129010
2.600000 0.561603 0.358979 0.228311 0.138196 0.075619 0.272541 -0.081574 -0.120276 -0.135527 -0.133572 -0.117308 -0.117652
2.700000 0.553639 0.347314 0.215285 0.125526 0.064718 0.261296 -0.077754 -0.113118 -0.125139 -0.120078 -0.101063 -0.107430
2.800000 0.546043 0.336336 0.203252 0.114134 0.055338 0.251021 -0.074219 -0.106532 -0.115672 -0.107965 -0.086854 -0.098248
2.900000 0.538787 0.325991 0.192123 0.103891 0.047286 0.241615 -0.070941 -0.100465 -0.107043 -0.097110 -0.074486 -0.090009
3.000000 0.531847 0.316228 0.181818 0.094675 0.040386 0.232991 -0.067895 -0.094868 -0.099174 -0.087392 -0.063768 -0.082619
3.100000 0.525201 0.307003 0.172265 0.086378 0.034484 0.225066 -0.065060 -0.089699 -0.091994 -0.078699 -0.054513 -0.075993
3.200000 0.518828 0.298275 0.163399 0.078904 0.029441 0.217769 -0.062415 -0.084918 -0.085437 -0.070925 -0.046546 -0.070048
3.300000 0.512712 0.290007 0.155159 0.072166 0.025137 0.211036 -0.059945 -0.080490 -0.079445 -0.063975 -0.039708 -0.064713
3.400000 0.506834 0.282166 0.147493 0.066085 0.021466 0.204809 -0.057633 -0.076383 -0.073964 -0.057760 -0.033852 -0.059918
3.500000 0.501180 0.274721 0.140351 0.060592 0.018338 0.199036 -0.055467 -0.072568 -0.068944 -0.052202 -0.028846 -0.055605
3.600000 0.495736 0.267644 0.133690 0.055625 0.015673 0.193673 -0.053433 -0.069020 -0.064343 -0.047229 -0.024574 -0.051720
3.700000 0.490490 0.260909 0.127470 0.051129 0.013402 0.188680 -0.051521 -0.065716 -0.060120 -0.042776 -0.020932 -0.048213
3.800000 0.485428 0.254493 0.121655 0.047054 0.011468 0.184020 -0.049720 -0.062634 -0.056239 -0.038787 -0.017831 -0.045042
3.900000 0.480542 0.248375 0.116212 0.043358 0.009821 0.179661 -0.048023 -0.059757 -0.052670 -0.035210 -0.015192 -0.042171
4.000000 0.475821 0.242536 0.111111 0.040000 0.008417 0.175577 -0.046422 -0.057067 -0.049383 -0.032000 -0.012949 -0.039564
4.100000 0.471255 0.236956 0.106326 0.036947 0.007220 0.171741 -0.044907 -0.054549 -0.046352 -0.029117 -0.011041 -0.037193
4.200000 0.466836 0.231621 0.101833 0.034167 0.006199 0.168131 -0.043475 -0.052189 -0.043554 -0.026525 -0.009419 -0.035032
4.300000 0.462557 0.226513 0.097609 0.031633 0.005328 0.164728 -0.042117 -0.049975 -0.040968 -0.024192 -0.008041 -0.033059
4.400000 0.458411 0.221621 0.093633 0.029321 0.004584 0.161514 -0.040830 -0.047895 -0.038575 -0.022091 -0.006869 -0.031252
4.500000 0.454389 0.216930 0.089888 0.027208 0.003948 0.158473 -0.039608 -0.045938 -0.036359 -0.020196 -0.005873 -0.029595
4.600000 0.450487 0.212430 0.086356 0.025275 0.003404 0.155590 -0.038446 -0.044096 -0.034304 -0.018484 -0.005025 -0.028071
4.700000 0.446698 0.208108 0.083022 0.023506 0.002939 0.152854 -0.037341 -0.042361 -0.032395 -0.016938 -0.004304 -0.026668
4.800000 0.443017 0.203954 0.079872 0.021883 0.002540 0.150253 -0.036288 -0.040723 -0.030622 -0.015538 -0.003690 -0.025372
4.900000 0.439439 0.199960 0.076894 0.020394 0.002198 0.147777 -0.035285 -0.039176 -0.028972 -0.014270 -0.003166 -0.024174
5.000000 0.435959 0.196116 0.074074 0.019025 0.001904 0.145416 -0.034327 -0.037715 -0.027435 -0.013121 -0.002720 -0.023064
5.100000 0.432572 0.192414 0.071403 0.017766 0.001652 0.143161 -0.033413 -0.036331 -0.026002 -0.012077 -0.002339 -0.022032
5.200000 0.429275 0.188847 0.068871 0.016606 0.001434 0.141007 -0.032540 -0.035022 -0.024664 -0.011128 -0.002014 -0.021073
5.300000 0.426063 0.185408 0.066467 0.015537 0.001247 0.138945 -0.031704 -0.033780 -0.023415 -0.010265 -0.001735 -0.020180
5.400000 0.422933 0.182089 0.064185 0.014551 0.001086 0.136969 -0.030904 -0.032602 -0.022246 -0.009478 -0.001497 -0.019346
5.500000 0.419881 0.178885 0.062016 0.013640 0.000947 0.135074 -0.030138 -0.031484 -0.021153 -0.008761 -0.001294 -0.018566
5.600000 0.416904 0.175791 0.059952 0.012797 0.000826 0.133254 -0.029404 -0.030421 -0.020128 -0.008106 -0.001119 -0.017836
5.700000 0.413999 0.172799 0.057988 0.012016 0.000722 0.131505 -0.028699 -0.029410 -0.019167 -0.007508 -0.000969 -0.017151
5.800000 0.411163 0.169907 0.056117 0.011293 0.000632 0.129822 -0.028023 -0.028449 -0.018265 -0.006961 -0.000840 -0.016507
5.900000 0.408393 0.167108 0.054333 0.010623 0.000554 0.128202 -0.027373 -0.027532 -0.017417 -0.006460 -0.000729 -0.015902
6.000000 0.405688 0.164399 0.052632 0.010000 0.000486 0.126641 -0.026749 -0.026659 -0.016620 -0.006000 -0.000633 -0.015332
6.100000 0.403043 0.161775 0.051007 0.009421 0.000426 0.125135 -0.026148 -0.025826 -0.015871 -0.005578 -0.000551 -0.014795
6.200000 0.400457 0.159232 0.049456 0.008883 0.000375 0.123681 -0.025570 -0.025031 -0.015165 -0.005191 -0.000480 -0.014287
6.300000 0.397928 0.156768 0.047973 0.008382 0.000330 0.122276 -0.025013 -0.024272 -0.014499 -0.004835 -0.000419 -0.013808
6.400000 0.395454 0.154377 0.046555 0.007915 0.000291 0.120918 -0.024477 -0.023547 -0.013871 -0.004507 -0.000365 -0.013353
6.500000 0.393032 0.152057 0.045198 0.007480 0.000257 0.119605 -0.023960 -0.022853 -0.013278 -0.004205 -0.000319 -0.012923
6.600000 0.390661 0.149805 0.043898 0.007074 0.000227 0.118333 -0.023461 -0.022188 -0.012719 -0.003926 -0.000280 -0.012515
6.700000 0.388339 0.147619 0.042653 0.006694 0.000201 0.117101 -0.022980 -0.021553 -0.012189 -0.003669 -0.000245 -0.012127
6.800000 0.386065 0.145494 0.041459 0.006339 0.000178 0.115907 -0.022515 -0.020943 -0.011688 -0.003432 -0.000215 -0.011759
6.900000 0.383836 0.143429 0.040314 0.006007 0.000158 0.114749 -0.022066 -0.020359 -0.011214 -0.003212 -0.000189 -0.011408
7.000000 0.381651 0.141421 0.039216 0.005696 0.000140 0.113625 -0.021632 -0.019799 -0.010765 -0.003009 -0.000166 -0.011074
7.100000 0.379509 0.139469 0.038161 0.005405 0.000124 0.112533 -0.021212 -0.019261 -0.010339 -0.002821 -0.000146 -0.010756
7.200000 0.377408 0.137568 0.037147 0.005131 0.000111 0.111473 -0.020807 -0.018745 -0.009935 -0.002647 -0.000129 -0.010452
7.300000 0.375347 0.135719 0.036173 0.004875 0.000098 0.110442 -0.020414 -0.018249 -0.009552 -0.002485 -0.000114 -0.010163
7.400000 0.373325 0.133918 0.035236 0.004634 0.000088 0.109440 -0.020033 -0.017772 -0.009188 -0.002334 -0.000100 -0.009886
7.500000 0.371340 0.132164 0.034335 0.004408 0.000078 0.108465 -0.019665 -0.017314 -0.008842 -0.002195 -0.000089 -0.009621
7.600000 0.369392 0.130455 0.033467 0.004195 0.000070 0.107516 -0.019308 -0.016873 -0.008512 -0.002065 -0.000079 -0.009367
7.700000 0.367478 0.128789 0.032632 0.003994 0.000063 0.106591 -0.018962 -0.016448 -0.008199 -0.001944 -0.000070 -0.009125
7.800000 0.365599 0.127164 0.031827 0.003806 0.000056 0.105690 -0.018626 -0.016039 -0.007901 -0.001831 -0.000062 -0.008892
7.900000 0.363753 0.125580 0.031051 0.003628 0.000050 0.104812 -0.018301 -0.015646 -0.007617 -0.001726 -0.000055 -0.008669
8.000000 0.361939 0.124035 0.030303 0.003460 0.000045 0.103956 -0.017985 -0.015266 -0.007346 -0.001628 -0.000049 -0.008455
8.100000 0.360156 0.122527 0.029581 0.003302 0.000040 0.103121 -0.017678 -0.014900 -0.007088 -0.001537 -0.000043 -0.008249
8.200000 0.358403 0.121054 0.028885 0.003153 0.000036 0.102306 -0.017380 -0.014546 -0.006842 -0.001452 -0.000039 -0.008052
8.300000 0.356679 0.119617 0.028213 0.003012 0.000033 0.101511 -0.017090 -0.014205 -0.006606 -0.001372 -0.000034 -0.007862
8.400000 0.354984 0.118213 0.027563 0.002878 0.000029 0.100734 -0.016809 -0.013876 -0.006382 -0.001297 -0.000031 -0.007679
8.500000 0.353317 0.116841 0.026936 0.002752 0.000027 0.099975 -0.016535 -0.013558 -0.006167 -0.001227 -0.000027 -0.007503
8.600000 0.351677 0.115501 0.026330 0.002633 0.000024 0.099233 -0.016269 -0.013251 -0.005962 -0.001162 -0.000025 -0.007334
8.700000 0.350063 0.114191 0.025743 0.002519 0.000022 0.098508 -0.016010 -0.012954 -0.005766 -0.001100 -0.000022 -0.007170
8.800000 0.348475 0.112910 0.025176 0.002412 0.000020 0.097799 -0.015758 -0.012667 -0.005578 -0.001043 -0.000020 -0.007013
8.900000 0.346911 0.111657 0.024628 0.002311 0.000018 0.097105 -0.015513 -0.012389 -0.005398 -0.000989 -0.000018 -0.006861
9.000000 0.345372 0.110432 0.024096 0.002215 0.000016 0.096426 -0.015274 -0.012121 -0.005226 -0.000938 -0.000016 -0.006715
9.100000 0.343856 0.109233 0.023582 0.002123 0.000015 0.095762 -0.015042 -0.011860 -0.005061 -0.000890 -0.000014 -0.006573
9.200000 0.342363 0.108059 0.023084 0.002036 0.000013 0.095111 -0.014815 -0.011608 -0.004902 -0.000845 -0.000013 -0.006437
9.300000 0.340893 0.106911 0.022601 0.001954 0.000012 0.094474 -0.014595 -0.011364 -0.004751 -0.000803 -0.000012 -0.006305
9.400000 0.339444 0.105786 0.022134 0.001876 0.000011 0.093850 -0.014379 -0.011128 -0.004605 -0.000764 -0.000010 -0.006177
9.500000 0.338017 0.104685 0.021680 0.001801 0.000010 0.093239 -0.014169 -0.010899 -0.004465 -0.000726 -0.000009 -0.006054
9.600000 0.336610 0.103606 0.021240 0.001730 0.000009 0.092639 -0.013965 -0.010676 -0.004331 -0.000691 -0.000008 -0.005934
9.700000 0.335224 0.102549 0.020814 0.001663 0.000008 0.092052 -0.013765 -0.010461 -0.004202 -0.000658 -0.000008 -0.005819
9.800000 0.333857 0.101514 0.020400 0.001599 0.000007 0.091475 -0.013570 -0.010252 -0.004078 -0.000626 -0.000007 -0.005707
9.900000 0.332510 0.100499 0.019998 0.001538 0.000007 0.090910 -0.013380 -0.010049 -0.003959 -0.000597 -0.000006 -0.005598
10.000000 0.331181 0.099504 0.019608 0.001479 0.000006 0.090356 -0.013194 -0.009852 -0.003845 -0.000569 -0.000006 -0.005493


==> z_mgb.dat <==
x1 x2 label
8.773 -14.266 1
10.805 7.516 0
3.530 -5.316 0
-0.462 3.288 8
1.935 -12.681 4
3.849 7.786 7
8.750 -14.688 0
-13.579 -18.226 7
0.210 1.215 8
2.509 2.424 5
8.360 -4.218 0
-9.676 -31.122 9
6.618 22.092 4
-3.120 -13.011 5
4.919 15.077 1
-8.968 -36.736 1
4.255 -14.024 0
-8.701 -37.925 8
17.327 15.338 4
8.463 13.151 9
3.242 19.524 0
-16.863 -1.253 6
-18.682 -9.552 1
6.666 29.711 0
13.830 27.706 5
8.491 5.536 8
-9.836 -23.393 2
-8.720 -29.585 0
10.071 -5.475 7
-12.653 -33.994 3
-2.835 19.186 0
-10.542 -5.836 0
-13.590 -25.660 2
-2.387 -5.212 8
0.220 13.616 2
-4.287 -26.727 2
13.232 18.823 2
14.499 12.669 4
0.749 3.182 7
-17.079 -17.880 4
-14.465 -26.906 7
6.741 10.232 7
-13.035 -30.396 7
-2.334 -5.907 5
-0.375 -20.254 9
-4.240 -20.444 1
5.042 -6.293 1
2.387 -16.880 9
-5.344 1.714 3
12.763 25.776 2
-8.322 -33.227 9
-3.351 -3.381 4
12.078 30.812 5
14.953 31.598 5
-1.262 -15.260 2
-3.578 -17.934 4
-1.384 -17.909 1
8.417 16.177 8
-14.542 -23.311 3
-6.771 -33.660 1
-5.651 -7.178 1
7.999 29.403 0
-2.649 1.442 5
-4.659 6.708 4
-10.010 -37.037 1
-13.282 -11.818 1
-8.696 -31.512 1
-6.891 10.329 3
7.083 14.944 6
-1.037 14.861 8
-3.325 8.863 8
15.314 -1.125 4
13.494 30.376 6
5.080 11.131 1
8.075 27.179 0
15.438 -0.966 9
2.813 -16.105 9
14.307 19.817 3
2.182 16.279 8
18.253 21.653 1
-1.202 10.560 7
-10.899 9.663 4
13.323 10.865 9
14.521 22.411 3
-5.298 6.761 5
-10.782 -2.968 3
14.695 -4.585 0
17.374 28.903 4
-4.257 -22.166 8
-0.449 -9.964 7
4.762 -3.086 2
9.461 -6.499 8
-13.875 -10.554 1
-15.079 -29.071 9
-11.446 -26.208 3
2.823 6.913 7
-7.548 0.574 7
-7.034 -13.747 2
-8.361 -38.706 2
-12.837 -26.170 7
13.744 20.324 5
-6.155 -18.704 0
10.134 24.975 6
-9.954 -21.633 7
15.925 30.254 4
-0.821 -15.759 6
4.726 8.382 4
7.791 -8.889 6
-3.362 -19.336 1
-2.918 -8.935 8
-6.949 -28.280 9
4.530 -16.518 7
2.725 -16.069 4
0.134 -16.562 8
3.829 -4.755 0
3.093 20.627 3
6.598 25.286 7
4.240 19.133 8
15.515 16.741 2
14.020 25.901 2
-4.660 9.969 8
-9.220 8.719 4
-7.567 -14.499 5
5.854 -1.509 9
2.204 5.318 3
7.482 -10.104 8
3.079 -2.242 2
-1.524 -10.187 1
8.779 25.125 8
7.100 16.530 4
10.915 30.509 3
4.931 26.443 3
-8.854 -15.419 8
2.643 7.215 3
4.054 14.168 2
-3.930 -23.913 2
1.445 28.393 1
-7.891 -35.975 2
5.272 -16.073 3
12.093 11.558 6
-8.916 20.358 5
-0.510 -11.232 9
14.329 23.913 5
-1.149 -23.797 2
8.933 -8.033 6
5.337 -11.158 0
8.737 -14.705 9
-9.628 3.543 0
-11.949 2.408 0
-11.624 -30.580 0
13.741 34.210 4
8.233 6.420 5
17.042 9.887 4
-13.172 -22.317 9
-10.187 -8.268 3
-10.310 15.419 2
-2.982 17.767 4
3.899 26.902 9
3.619 -3.276 0
-7.889 -25.368 9
5.796 -0.815 8
-9.648 12.427 8
-16.722 -11.122 4
4.080 5.681 6
-0.696 9.995 9
10.903 29.860 4
-1.923 -26.209 2
0.948 12.750 4
-6.157 -18.285 8
-12.993 -23.916 4
5.938 -12.374 0
6.480 -3.190 7
-10.582 -32.336 1
-8.864 5.348 2
-9.149 -3.883 0
-6.604 19.434 2
13.710 20.737 3
1.504 3.017 0
-6.785 0.615 0
-7.991 7.933 3
7.112 -7.885 0
8.848 31.522 8
14.899 27.353 9
7.720 30.939 5
6.749 27.369 9
13.806 19.698 6
18.264 16.350 4
8.850 3.784 6
-2.962 18.279 6
5.029 16.655 6
-0.401 -2.327 7
-12.655 -5.897 7
2.027 0.571 1
-15.967 -20.966 0
-6.358 13.168 3
-6.352 -15.059 2
-9.560 -19.023 2
8.632 6.026 7
4.474 -6.008 1
-12.982 -7.618 2
18.548 30.970 4
0.076 22.392 2
-6.040 -0.983 5
5.842 27.423 5
-8.684 -18.373 6
3.013 -14.893 9
11.035 15.573 2
-8.440 12.818 3
5.632 -9.327 7
13.794 19.243 7
0.222 18.611 3
-5.128 2.833 4
-10.662 -16.460 7
9.316 10.414 1
5.861 11.731 8
-12.299 -28.889 0
14.968 22.390 8
5.018 5.441 7
11.401 17.997 6
4.735 -12.481 0
12.328 5.475 3
-13.180 -10.960 9
9.687 10.226 5
-12.099 -6.754 8
-14.743 -8.067 1
-9.735 -1.212 2
6.315 19.172 7
9.448 -7.026 5
3.345 -8.912 1
-7.261 -30.580 0
8.985 29.199 6
0.193 8.144 3
-11.985 3.672 7
-2.994 -4.576 0
-9.397 -20.481 7
7.441 25.126 4
-9.943 -37.010 9
-15.234 -29.148 9
-14.971 -8.271 8
-8.736 -32.398 1
0.156 -0.144 8
12.026 11.746 3
4.567 -6.641 9
-9.515 -23.068 1
8.856 3.624 0
-11.850 6.257 9
-5.112 -25.440 4
2.501 -17.488 3
10.880 -8.216 4
-4.403 -16.431 8
12.593 3.271 6
-12.482 -25.381 0
18.227 31.437 0
-16.810 -26.992 9
-11.662 -12.039 7
-8.649 -37.371 9
-7.197 6.221 7
-9.252 14.924 3
16.655 10.968 5
1.699 11.032 4
15.661 29.366 3
7.046 -14.808 8
-4.334 -14.343 7
16.626 34.446 5
-10.635 -4.910 2
-8.378 -33.731 1
-3.501 -17.906 9
-12.256 -6.401 4
14.450 2.498 6
-5.361 1.898 8
9.326 28.799 5
-1.784 -14.712 1
8.742 5.313 2
7.067 30.614 6
-8.814 5.580 7
-6.861 7.907 5
-3.403 8.151 8
7.625 -7.514 8
7.660 25.016 7
-6.141 -15.102 8
-6.005 -22.671 1
-2.330 -8.843 8
11.890 24.092 2
-12.481 -27.141 9
5.678 4.370 6
-3.017 -19.569 1
9.880 29.749 7
-0.895 24.649 5
9.860 -12.022 9
-5.244 -23.268 7
-10.578 -35.293 0
7.003 -1.532 3
-0.413 5.494 9
11.081 30.523 5
-15.195 -3.571 8
-10.513 -16.594 8
-2.051 -26.353 6
-9.765 -14.569 9
-11.900 -23.900 7
14.121 5.058 2
-13.021 -28.186 9
-0.190 -6.110 9
6.533 12.926 7
5.921 11.850 4
-3.841 -12.124 9
-10.937 -6.689 0
7.449 26.123 8
-5.624 -12.190 4
-8.988 -11.409 3
-2.088 -19.195 5
-8.446 -8.327 2
0.842 -2.006 8
14.442 16.192 3
-1.604 -22.304 2
-0.439 -21.104 3
-2.274 -4.786 8
-18.582 -9.596 6
-3.799 -12.292 4
-3.845 -24.366 2
-5.124 17.686 4
-7.378 -38.913 0
17.494 33.832 6
7.307 16.431 2
-4.239 -1.457 0
-6.424 12.145 7
13.818 29.603 5
15.428 32.235 4
-14.759 -11.183 7
-2.158 -1.252 6
-8.404 -20.619 1
-11.458 -25.227 7
-9.225 -24.779 7
-15.254 -26.104 2
9.780 31.238 7
-6.995 -22.065 3
-3.152 21.475 4
-3.536 15.286 7
2.137 24.923 2
-13.688 -5.791 3
-4.916 6.900 9
8.150 26.585 5
-12.750 -3.135 8
-5.798 -20.539 1
-13.896 -29.110 6
10.654 -2.693 0
5.290 19.339 3
7.250 15.163 6
-9.619 -38.757 8
8.375 19.600 1
-5.488 -4.323 4
0.522 15.305 9
11.985 30.573 0
1.334 -12.527 3
-0.602 -19.492 7
5.677 0.739 4
4.802 -4.172 4
-10.102 6.787 2
-14.389 -24.671 7
-10.193 -37.075 9
-15.117 -23.232 2
-1.422 8.226 7
9.666 9.783 5
13.441 22.292 3
-7.689 13.308 0
2.207 -5.168 7
4.656 -8.468 8
3.286 0.813 6
4.258 -0.921 0
3.899 -13.767 8
6.230 -10.933 0
-3.436 13.208 4
-9.272 -39.406 0
8.479 -4.081 7
-9.401 -17.615 0
-2.996 -4.257 8
-5.856 -11.775 3
-9.320 8.653 6
6.087 4.083 3
-18.908 -9.398 4
9.468 29.715 1
-8.751 -30.509 3
-11.145 -27.952 1
-10.365 8.550 9
-3.096 -7.613 7
-3.915 -4.325 7
10.034 20.997 9
-8.609 -34.719 0
8.050 5.083 8
15.815 27.038 3
8.699 15.184 3
-4.294 -30.978 8
-16.427 -2.154 6
6.246 21.699 2
-2.201 -1.361 4
13.362 17.457 4
-10.817 -25.057 0
6.378 22.752 5
11.868 -5.075 2
-10.007 -30.208 9
13.846 5.485 2
6.085 7.060 5
-8.514 12.687 4
-1.280 7.855 5
10.596 19.908 6
-5.080 10.837 8
-17.490 -24.402 0
16.959 15.842 3
3.292 0.723 6
-2.335 -15.507 0
16.440 27.373 4
9.440 29.880 9
-12.040 -13.080 8
-15.291 -30.780 0
-4.720 -29.229 9
0.895 6.326 3
-8.073 -12.836 6
-5.301 8.772 0
-13.431 -4.576 7
8.862 0.461 6
11.186 -0.369 7
-2.965 5.750 7
-13.439 -16.539 0
4.986 -13.571 7
8.168 -1.128 2
12.648 32.248 6
12.238 31.574 3
16.309 31.616 5
1.472 -2.886 5
7.964 22.783 4
4.162 11.585 9
10.999 20.029 3
6.062 -15.118 1
14.535 18.341 2
-2.009 -14.198 2
-8.501 -24.406 9
4.432 -2.141 6
-3.272 -6.765 0
-13.484 -18.247 0
2.435 -9.496 1
-10.761 2.006 7
-10.970 1.509 7
-8.724 -21.299 5
-11.876 -27.111 9
8.677 14.790 4
-2.797 -23.491 2
10.121 25.680 0
-13.402 -13.161 9
17.601 24.564 3
-12.492 -13.270 1
4.373 3.401 2
5.225 -6.751 9
-5.237 -29.092 8
-8.160 -35.218 6
-5.487 5.211 3
14.267 8.765 6
-13.422 -10.687 9
10.049 8.425 6
-9.072 8.357 6
-9.975 -32.995 9
0.011 -13.332 1
-8.446 -2.557 6
-8.587 -2.833 3
-11.877 -0.439 9
-10.039 -13.784 4
-4.962 13.164 3
-14.617 -14.286 3
-18.641 -15.430 4
8.533 24.312 2
12.015 9.170 3
-7.446 -23.212 1
9.354 30.752 3
3.923 5.825 0
-9.890 -14.590 0
-2.538 24.510 5
-6.119 -26.524 9
-5.322 -28.209 7
-5.308 -28.676 1
11.176 19.609 7
17.781 21.819 3
1.481 28.446 3
8.178 24.612 0
8.109 -2.844 7
-2.350 5.100 7
7.632 8.317 8
5.416 2.777 3
9.288 22.099 0
-0.494 -4.040 6
5.704 -5.570 1
-4.571 9.118 8
-5.732 -24.311 1
-11.158 -20.241 6
3.601 -12.098 9
13.538 13.914 4
-17.182 -7.305 6
-7.689 0.980 6
2.333 15.533 0
4.693 16.446 9
-0.835 17.024 2
-11.630 11.077 6
-1.636 -10.130 1
16.911 32.034 5
3.787 -10.700 2
-6.914 -30.883 8
1.221 7.785 5
-4.079 -32.116 8
-5.457 -33.811 5
-12.756 -24.735 0
-10.438 12.248 3
-20.424 -5.436 3
-5.375 -26.810 1
12.331 23.316 2
-6.080 -10.498 8
12.056 -5.438 6
-16.190 2.041 2
15.461 26.453 5
4.200 10.865 4
16.553 17.355 4
-9.666 15.327 8
5.052 13.518 6
3.101 8.171 3
-6.771 14.185 5
14.757 -4.551 4
-5.153 17.766 3
-4.846 0.290 5
-6.506 -4.659 6
-4.159 -16.208 9
3.022 19.474 6
-2.601 19.153 7
8.616 16.253 4
-4.090 -26.557 2
-10.391 -20.426 1
8.849 27.159 2
8.325 18.227 8
-3.634 -7.909 0
-15.768 -20.990 7
-8.241 -32.579 8
-2.063 23.468 5
2.140 -15.928 7
3.341 12.852 5
12.313 14.389 2
10.833 -0.537 7
-3.177 -32.092 5
4.754 25.332 5
-12.044 -10.166 3
-4.407 -28.399 7
8.290 12.092 2
-6.352 -5.945 9
1.983 8.123 5
-11.726 -24.202 1
16.089 18.445 2
10.605 18.139 5
-9.280 -25.386 8
2.376 9.466 5
15.499 -0.970 6
-12.438 -25.476 8
-9.432 12.776 6
6.374 12.471 0
-9.898 13.274 3
-1.255 13.522 5
6.383 -5.770 7
20.453 21.441 5
-9.657 -5.403 9
-10.820 -25.007 4
3.302 -8.321 7
4.723 9.028 2
5.259 -5.036 4
-4.453 -19.548 0
-9.021 16.020 4
-6.195 -37.990 9
1.671 -13.634 0
9.906 31.995 6
7.369 -0.137 2
-11.801 1.476 1
-9.044 -8.874 4
2.023 -10.675 9
14.223 31.603 4
6.105 -17.946 7
11.616 20.543 2
0.256 -3.770 1
7.435 4.194 5
-7.876 6.948 1
2.556 -1.041 1
-5.263 -34.943 1
-2.431 -15.764 0
-4.722 3.078 4
-2.601 -22.232 2
-7.413 -25.210 3
-11.991 -0.495 1
-7.692 -37.604 8
15.035 -4.659 1
-2.193 4.967 8
4.811 24.299 0
-1.165 13.463 3
-12.956 -24.161 8
6.599 -8.682 0
2.964 -18.314 9
-5.910 16.845 4
-3.814 -28.960 0
6.019 -3.665 2
-12.766 -34.049 9
13.289 17.757 5
-0.313 -7.157 9
-17.055 -16.496 8
11.100 -0.225 7
3.768 -2.684 5
10.783 -1.603 7
-16.834 -24.643 2
-1.019 24.746 6
-3.829 -8.740 8
-1.255 -6.692 7
2.822 15.722 3
5.290 28.824 7
16.405 29.184 9
2.739 -11.025 9
-5.002 -23.478 9
-9.884 12.819 9
5.199 2.628 3
2.938 -20.999 5
-6.898 15.086 6
11.410 29.489 4
7.504 17.980 3
-1.650 11.609 9
-1.589 8.495 0
3.313 20.275 1
-8.684 11.182 5
-9.336 -6.400 2
5.438 19.393 9
9.800 10.683 4
1.031 -6.855 8
10.196 -9.430 3
4.556 16.419 5
-13.594 -9.958 8
6.707 8.710 2
8.760 15.481 3
11.392 6.802 9
-6.942 -37.613 1
6.616 23.903 2
9.977 26.675 2
-2.866 -19.398 8
-6.202 12.584 9
3.536 -9.669 0
-4.562 -31.177 0
8.248 10.554 5
-2.750 -20.805 9
-11.579 -24.169 9
1.823 7.974 4
-6.875 -23.020 1
-11.217 6.034 5
-1.522 2.345 2
10.651 -4.830 7
0.010 -12.442 1
2.794 14.462 8
-1.324 -8.264 7
-10.110 -2.208 1
-8.742 -27.731 7
10.905 3.763 5
6.087 -15.267 0
12.728 4.864 9
2.408 19.416 9
-8.306 6.777 3
12.068 -4.916 4
13.417 32.469 4
-10.210 -18.191 9
-2.199 9.931 9
-3.089 14.660 8
-1.055 -28.411 4
-1.347 -29.645 4
7.301 -14.674 7
18.194 22.994 6
-2.498 11.577 6
5.082 24.160 0
4.400 4.360 5
-10.453 15.498 3
10.888 -3.049 8
-9.716 -21.640 7
-17.143 -7.344 2
4.471 13.344 5
4.737 9.504 5
-4.590 -20.692 8
14.122 18.031 7
4.855 -13.938 1
-1.706 5.543 5
-7.589 -14.838 9
0.208 -5.453 7
15.771 34.069 6
2.656 14.965 0
8.651 22.436 0
4.503 15.319 5
-7.806 -39.079 0
-7.364 -13.343 9
-9.227 -36.150 0
-1.472 5.374 2
-6.521 -21.710 1
-12.869 -9.591 6
-9.005 9.660 5
0.053 17.649 2
13.737 33.806 3
-5.477 -8.382 8
4.288 24.381 7
-0.221 20.609 5
5.826 25.724 2
10.289 0.766 3
-12.421 -21.580 9
10.433 22.597 2
-11.765 -31.888 1
0.648 -24.992 8
-8.962 -27.018 4
-8.120 -27.422 3
-8.142 -14.362 0
-14.950 1.742 4
11.747 6.690 6
-7.739 -1.606 5
-7.249 2.552 6
17.186 17.975 3
-7.272 -17.791 2
4.268 17.173 5
-10.729 -9.999 6
-11.541 -15.792 6
-16.384 -12.144 2
-6.501 -23.807 7
-2.396 21.073 0
-10.778 -36.621 1
-15.233 -23.240 7
6.581 22.890 5
-9.738 -30.832 9
0.991 -0.659 8
-3.997 14.947 4
5.271 21.876 0
14.105 19.108 4
8.607 16.325 6
3.663 -6.808 0
16.983 20.039 3
-16.985 -27.007 3
6.622 23.973 6
-8.803 -32.341 1
-0.309 -14.366 6
4.065 22.965 1
13.982 31.736 5
16.103 30.377 5
7.238 -0.051 3
13.547 14.053 6
19.403 18.986 1
-5.160 -5.064 5
-13.864 -22.183 0
3.800 17.624 0
-9.123 -11.409 4
1.480 16.959 8
15.226 32.860 2
-14.562 -30.343 8
2.287 -17.693 9
-16.136 -16.654 1
19.579 21.508 7
11.748 21.091 2
6.856 -5.891 6
-0.336 2.898 2
12.552 -2.407 2
-8.920 -31.826 1
1.597 13.106 8
-12.348 -13.355 8
0.965 -15.014 4
13.304 34.019 5
2.460 23.776 2
15.859 14.280 3
-2.236 5.028 9
-6.396 16.379 8
-4.069 -12.681 6
-9.531 -34.157 8
-3.900 -28.981 2
-13.904 -27.268 5
-1.705 -20.385 9
-13.211 -1.348 5
5.625 17.139 3
-2.675 -1.921 5
-10.317 -28.483 8
-14.961 -7.966 7
12.998 4.598 6
-9.889 2.647 4
-11.304 -16.346 3
11.655 16.860 5
1.782 -11.436 7
3.220 -13.606 0
2.921 -6.486 0
8.227 3.046 6
-8.255 -37.449 0
-7.279 -19.976 0
-17.156 -0.372 0
-4.746 -16.062 6
-6.565 3.235 6
16.223 27.365 3
-1.055 -28.542 4
0.500 -0.035 0
2.206 -8.035 7
-8.053 -27.752 1
-14.371 -32.984 3
-12.203 -5.866 4
-3.122 12.938 6
-5.810 -23.442 6
13.245 25.578 0
-1.121 16.696 3
-4.165 -7.251 9
0.870 -21.632 6
10.502 6.617 0
-5.782 -19.665 8
15.089 -1.370 0
17.411 24.093 3
0.529 14.788 0
-11.017 10.026 7
-7.945 9.098 9
-5.613 -25.862 1
-10.329 8.518 2
12.358 -0.330 1
20.008 23.108 2
-10.468 -10.899 6
12.081 22.309 6
-7.553 17.537 2
-13.743 6.122 3
6.408 -21.929 6
-9.294 -3.458 0
1.113 -9.069 1
-6.486 -37.135 0
13.209 21.012 3
16.675 31.922 0
-2.947 -23.000 2
5.349 -2.920 2
12.396 29.301 5
-10.124 -2.134 7
-9.189 -23.350 1
-1.288 27.095 1
0.152 -5.846 1
9.645 1.520 0
-6.646 -35.425 4
10.626 22.608 5
-0.799 2.475 2
-8.291 -0.526 3
11.797 19.478 3
0.947 -7.021 9
-9.452 -26.300 9
6.023 18.893 0
10.822 28.070 4
-12.408 -27.140 3
-10.302 -27.661 3
-2.258 -3.638 8
3.309 13.160 8
6.891 1.905 7
0.988 -8.839 3
-3.569 -10.673 3
0.173 -11.400 1
-1.128 2.092 4
-10.821 -32.917 1
-4.482 -7.192 0
13.851 15.871 7
-5.873 -7.199 1
3.102 2.616 5
-5.974 -34.416 8
14.510 13.151 4
2.255 -5.080 8
-11.628 -30.524 4
-6.543 -5.414 6
-1.103 25.796 2
-6.231 -28.088 3
-6.053 -25.366 0
12.075 0.818 6
-7.273 1.049 0
-9.374 -4.454 9
-4.280 -12.770 3
16.828 22.297 4
-14.198 -8.413 6
1.204 16.206 6
5.700 15.889 6
4.841 5.856 7
-8.608 3.622 2
-4.273 8.813 4
-8.322 -34.718 8
-6.396 18.286 2
4.739 9.447 3
-1.386 15.119 4
7.665 22.971 0
-2.273 11.661 6
-5.779 -7.403 3
-1.272 -25.504 7
6.573 -2.568 3
4.467 -8.687 7
-14.957 3.556 3
6.056 -15.196 5
2.247 1.157 7
-15.260 -4.455 1
-16.202 -20.968 2
-5.927 9.249 8
-20.272 -7.331 6
-12.074 2.556 9
-9.834 -34.180 1
5.188 -9.122 7
-9.078 -35.972 6
6.174 -12.714 3
-3.578 -11.122 9
4.796 24.237 4
7.527 4.489 7
15.519 26.034 3
17.015 20.472 8
-5.134 -2.454 1
-7.660 -37.152 2
-17.166 -18.508 8
-14.051 5.681 5
-3.697 -16.090 7
12.620 4.777 2
-10.600 -37.430 4
3.533 -4.124 0
-6.953 -3.844 2
-8.522 -10.059 0
10.042 14.672 5
5.941 21.255 6
0.921 -4.978 3
8.911 28.795 5
-4.126 -23.192 8
0.647 6.106 6
-6.642 -23.193 1
4.035 -23.452 0
-10.792 -11.474 0
14.258 24.175 0
-10.490 -5.780 0
-8.151 7.649 3
-20.432 -5.357 4
8.503 -3.920 5
15.659 22.525 0
3.797 6.237 5
-15.177 -9.411 9
12.016 9.247 3
-0.506 -12.458 6
-9.129 2.318 2
6.375 -3.296 2
-2.205 0.598 3
-16.386 1.476 6
-9.379 -6.322 3
-14.251 -9.850 5
10.892 15.718 5
-4.037 -28.115 9
-3.754 -30.762 8
-13.340 -26.825 8
10.162 12.062 3
2.521 -19.442 7
9.724 1.611 4
6.668 -7.649 4
-10.495 -8.402 0
3.419 -10.454 9
0.725 -18.432 6
-10.692 0.186 4
10.591 22.556 5
-1.226 -6.629 7
-4.080 9.686 9
-7.140 -23.985 1
10.428 7.767 1
-12.569 -21.550 1
-6.582 7.591 7
-3.820 -3.511 3
-10.898 -22.917 1
12.777 -8.395 6
-0.280 20.547 9
-1.966 16.157 8
-21.012 -14.026 6
14.407 30.404 5
7.418 24.490 7
0.334 22.825 2
-13.745 -19.563 5
12.707 33.953 2
-0.926 -21.561 2
-16.437 -10.193 8
5.601 22.385 3
10.060 24.762 6
-11.991 -19.222 7
-14.584 -14.344 6
12.333 25.455 7
-0.149 9.473 5
16.198 22.745 5
-5.818 -27.648 9
-7.530 17.492 2
-9.555 -18.574 1
-7.040 4.191 7
17.448 24.361 4
4.199 -3.523 0
14.849 24.483 2
-6.597 -26.041 3
2.410 4.556 8
7.847 -7.295 6
-8.294 -12.268 1
4.127 26.930 4
18.500 29.351 5
-2.306 9.550 6
16.969 30.237 3
-11.559 -36.008 9
17.028 15.757 4
7.796 20.591 9
-7.245 -5.166 2
15.670 34.731 6
-15.575 -2.503 9
-11.769 -13.072 8
18.203 29.537 2
19.423 21.478 6
-6.136 -10.498 4
3.524 24.521 7
-1.745 -8.144 7
18.583 19.634 9
2.849 -9.569 7
-13.314 -26.875 4
8.741 19.973 7
11.304 25.906 7
-11.705 -32.132 2
-8.477 -29.393 8
12.048 20.359 4
-4.087 -4.662 1
-10.020 -1.633 7
-5.395 -31.484 1
-1.732 1.983 4
-5.840 16.659 8
-5.420 -9.004 9
9.881 31.158 7
-7.706 -34.979 0
0.103 28.056 3
-12.539 1.091 3
18.721 30.684 5
-5.330 -36.085 1
8.092 -11.920 6
10.873 -2.908 5
12.607 27.778 3
-4.276 7.231 9
-1.754 -1.324 3
-11.575 -7.752 8
2.541 10.604 9
-14.848 -1.714 1
15.517 20.172 5
-10.550 -0.165 3
-3.727 -30.792 0
-6.521 -2.651 2
15.126 31.683 3
16.948 13.479 2
9.590 -5.651 2
10.953 24.046 5
-6.408 -17.872 9
-2.494 -20.668 5
8.918 26.763 0
-11.432 -29.578 0
-0.825 -8.893 7
11.303 14.622 3
1.964 19.298 8
-7.937 0.165 8
8.037 28.324 3
-10.324 -9.561 7
-8.021 -37.623 0
-8.420 -0.304 9
-11.938 -19.313 1
-10.466 -10.583 1
8.205 21.933 0
10.709 29.359 1
0.541 10.620 6
-1.597 -23.555 2
0.091 -18.779 2
-12.235 -2.715 7
-11.605 -20.405 3
0.046 -3.613 1
-2.558 4.698 1
-0.679 0.137 4
0.289 -16.406 1
5.816 26.630 5
16.655 13.653 3
-7.345 -26.791 6
13.098 32.877 3
-3.112 -10.248 0
5.825 -1.556 8
6.270 -16.016 0
4.556 -8.396 2
-10.151 -27.337 0
-0.369 -2.755 8
-2.235 23.177 0
-12.665 -28.035 0
-11.901 -28.729 1
-10.476 3.858 4
-9.277 -22.050 9
5.600 21.047 8
-3.637 1.620 9
17.014 21.964 6
-16.689 -11.263 6
1.034 -18.395 4
3.060 22.342 6
14.596 33.580 0
10.046 10.754 8
-13.237 -3.765 6
-4.567 -21.099 9
10.815 21.097 8
-16.329 -15.528 8
16.482 22.785 5
-8.538 -7.201 6
-15.078 10.067 2
-10.521 10.196 6
-4.914 -20.936 9
9.614 19.377 3
5.748 -7.023 2
11.223 26.489 4
-6.130 -1.091 7
4.333 7.945 5
-6.143 -34.689 7
-4.265 22.300 4
-0.008 5.637 7
-5.556 -17.319 9
-4.969 -19.187 0
16.635 9.924 0
-11.587 -4.460 6
-11.750 -19.337 9
-4.257 22.392 2
-1.273 -8.951 4
14.031 23.495 3
8.715 13.154 2
8.248 12.110 3
8.269 10.632 3
17.984 27.875 3
-11.579 -28.097 9
-6.985 -15.376 5
-4.398 1.115 4
-7.373 -36.680 1
2.202 11.355 0
10.104 -9.489 1
6.765 -10.472 0
-11.192 -33.194 1
16.987 34.078 5
1.589 -13.812 8
5.633 28.748 8
10.103 8.619 6
-12.878 -11.304 7
1.230 -20.607 6
-4.161 -1.277 8
-8.515 15.034 5
-7.777 -33.467 8
-8.842 -38.786 2
-15.419 -16.140 7
4.356 10.344 6
-3.506 14.897 4
10.269 27.718 7
13.407 32.625 5
-6.244 8.671 2
3.519 8.849 8
-7.613 -8.318 0
8.528 7.623 6
-4.990 -23.594 8
-3.609 -20.176 6
-2.542 17.620 3
-0.846 -29.462 2
-1.157 25.568 2
7.119 -5.105 9
-4.517 15.615 6
3.926 -3.193 3
4.143 20.860 6
-3.131 18.197 7
-0.408 -6.902 0
16.318 9.709 0
-0.155 16.868 4
-11.726 -2.327 3
-6.528 4.279 4
-5.345 -21.629 3
12.658 3.334 3
1.300 12.793 5
-11.935 -26.298 8
-9.819 -23.774 8
5.482 17.024 2
11.153 26.630 7
-16.485 -10.172 5
17.346 32.278 2
1.189 19.306 3
3.252 2.542 6
9.973 20.967 0
17.095 17.957 4
-4.308 -25.485 7
-14.104 -28.355 1
0.232 11.181 3
-13.686 0.504 3
-0.923 -11.403 4
-6.303 -29.934 4
1.980 9.490 2
16.841 32.644 2
-1.359 -16.882 0
8.201 19.809 2
-6.838 -3.183 6
1.956 5.556 7
-8.152 -15.571 2
-6.210 -24.667 8
-0.203 -1.971 4
7.542 9.735 4
-9.422 2.480 2
10.380 17.558 6
5.275 -12.953 8
1.939 2.455 7
11.718 -3.575 4
14.967 29.370 6
-10.212 -23.039 1
12.381 5.150 6
-9.088 -12.756 4
-6.899 -11.425 1
-9.041 12.533 8
-0.926 14.928 4
-6.583 -20.016 8
-0.939 7.152 9
0.025 1.495 7
6.770 7.336 3
-12.986 3.725 3
-10.345 -3.354 7
-7.567 4.106 5
-0.984 24.638 8
-14.383 5.389 2
10.934 30.420 6
9.734 -5.921 5
-9.823 -34.687 8
-11.463 -0.077 7
14.672 33.600 3
6.381 -21.934 6
-16.986 -0.804 2
-10.609 -35.588 9
10.613 -4.990 9
3.777 -5.156 7
18.139 30.759 8
13.126 28.697 5
5.139 13.762 3
-4.476 -15.456 4
-2.426 21.968 4
1.112 -22.890 6
-4.521 -31.426 2
-3.169 -2.517 6
3.191 20.480 3
9.101 -2.370 5
-8.491 -7.523 2
7.738 4.594 1
7.479 -9.789 0
-9.424 -25.236 5
-13.928 0.464 0
-11.247 0.955 6
-6.120 -2.548 2
14.705 30.731 6
1.612 -9.409 1
-16.758 -2.181 6
0.836 -15.384 0
-4.381 10.636 0
3.646 -7.281 2
7.701 13.831 2
-11.321 6.372 2
5.645 0.981 7
-14.603 -30.183 8
-2.117 -0.080 5
2.194 15.011 1
8.671 7.817 7
13.960 14.298 6
15.739 21.581 4
-4.407 -1.715 3
-0.598 27.296 3
18.522 21.450 3
-1.349 17.566 4
9.782 19.095 9
-7.638 -31.875 1
0.621 -10.801 4
-6.042 11.068 1
11.754 16.056 0
-3.636 11.294 3
0.880 2.114 4
4.972 2.010 5
0.091 22.993 0
-8.477 -35.101 7
11.492 25.443 2
1.778 5.711 1
4.009 -18.920 4
-9.987 -38.561 8
-2.640 -32.782 8
11.266 28.273 4
-7.545 -8.318 8
-6.561 -38.140 0
-7.844 -10.158 7
6.943 10.726 5
6.618 7.288 6
0.689 15.880 3
-13.462 -22.158 8
-3.659 0.575 8
-7.343 16.999 2
-4.733 3.286 2
-6.671 -32.119 8
-13.403 -19.423 8
-7.116 -20.206 8


==> z_mmd.dat <==
x1 x2 label
9.585 12.389 0
22.802 9.041 4
-5.179 -21.947 6
-11.369 -26.117 8
1.897 1.691 0
12.947 3.319 8
-10.738 48.209 7
6.582 14.180 6
-17.123 -9.649 6
5.081 -9.821 1
5.281 16.494 1
-12.037 -10.198 5
4.240 -7.651 6
-17.034 -33.635 8
-1.171 39.698 6
18.263 -0.280 9
5.219 18.344 6
-0.228 44.746 4
-12.655 -16.359 3
8.975 33.417 0
16.294 18.677 0
1.862 38.933 2
20.755 30.050 0
4.375 -19.182 8
-0.333 1.722 6
-10.760 -14.548 8
0.635 -3.807 3
-21.378 -41.090 8
-11.234 -15.851 8
-0.069 2.813 4
22.410 18.803 3
7.022 -13.824 8
18.122 7.082 1
-10.693 -21.145 3
19.216 10.641 4
0.673 2.753 7
-3.642 45.769 9
1.762 2.947 3
-20.604 -28.043 4
-5.065 8.385 8
-0.774 7.643 7
-10.093 -13.750 5
7.208 42.346 9
-23.666 -30.940 4
-13.096 -4.853 0
21.946 23.760 1
15.758 25.585 9
3.844 5.855 6
-12.559 -17.929 3
-6.973 -28.920 4
7.977 26.930 0
1.359 38.459 7
13.339 2.062 2
-15.195 -10.287 5
21.578 17.961 9
-0.103 -5.293 8
-22.683 -43.379 0
15.022 15.121 3
-12.638 -24.529 5
19.400 9.821 3
1.852 6.157 6
-20.858 -27.820 8
3.169 -17.157 1
-20.501 -41.966 3
24.450 26.798 0
15.382 -11.179 8
-20.700 -42.925 0
-19.659 -33.979 2
8.859 -4.737 5
0.271 37.825 1
14.555 1.593 1
4.629 20.051 1
-4.482 -30.794 1
10.689 -3.048 3
11.046 36.315 1
-5.804 -30.028 9
-6.539 -5.952 6
-17.421 -32.734 9
7.575 10.593 5
-5.424 -12.699 6
-4.651 -30.760 4
14.529 -5.386 5
-23.269 -40.128 2
0.676 -17.291 2
3.837 11.059 3
-13.956 -13.474 9
16.461 -8.182 6
11.596 21.415 9
18.994 -1.536 6
5.889 33.757 1
-10.820 -17.478 0
-16.248 -33.682 4
-16.342 -23.346 6
8.471 24.147 3
20.553 28.516 1
6.756 46.862 1
10.128 22.458 7
13.550 -12.505 8
-6.922 -27.070 2
21.165 22.275 4
-15.217 -14.639 7
-1.015 0.377 9
-14.547 -25.215 0
-8.313 47.129 1
22.002 12.275 0
22.820 10.067 5
6.527 -1.257 7
8.004 19.782 2
7.800 -4.183 4
-23.335 -39.930 9
16.132 1.202 9
-9.190 -10.771 8
-11.282 49.470 7
12.244 28.339 9
16.534 10.484 0
19.987 3.179 7
19.732 26.236 8
0.337 45.784 5
4.078 46.961 0
23.159 8.458 5
15.057 -13.760 9
-9.384 -19.990 8
-10.206 -27.976 4
22.150 17.564 7
13.632 -6.176 3
-11.415 50.444 3
-0.411 42.489 2
-4.329 -11.459 0
-5.779 -22.873 4
7.918 -4.479 4
7.756 43.607 0
7.468 17.985 1
23.592 3.036 0
-7.536 -29.027 3
2.891 40.165 3
-24.442 -25.489 2
6.841 27.149 9
1.354 11.426 8
-5.255 -20.246 0
3.682 -23.597 2
-22.561 -43.873 4
-13.826 -17.917 6
6.508 6.559 8
18.723 14.610 4
-0.987 44.839 7
11.838 -8.696 4
19.920 4.148 1
20.545 5.764 3
6.282 -18.650 6
-8.482 -17.218 5
-3.274 4.782 7
-10.674 -14.793 5
-19.287 -41.039 3
-5.920 -6.042 6
-3.178 -31.327 4
8.405 30.280 3
4.654 14.241 9
18.882 25.752 0
9.980 36.842 5
2.903 -10.232 1
-19.449 -32.165 6
12.980 19.861 3
-14.267 -21.688 3
-4.857 47.225 0
-8.713 -15.410 1
-5.899 0.274 6
8.619 34.351 9
-21.697 -37.800 4
-12.582 -15.119 3
23.527 14.215 2
-3.738 4.612 8
-16.080 -28.911 3
16.973 29.054 1
-2.169 -13.111 4
-16.620 -40.794 6
20.598 30.368 2
6.424 40.884 5
-4.729 -20.542 7
-15.681 -20.512 7
-21.707 -43.046 2
22.891 9.261 7
23.444 15.228 2
-5.441 -31.252 4
-10.128 -5.105 3
13.757 3.092 0
8.516 -13.426 4
5.847 -7.854 5
6.874 43.736 8
-19.728 -40.386 3
-5.472 -22.124 5
10.866 27.199 7
3.029 -19.957 0
18.706 18.326 3
-20.963 -27.483 8
-2.870 -3.850 6
-4.982 44.114 1
3.269 -20.569 0
20.738 26.839 4
-18.941 -19.310 7
9.724 23.359 5
7.282 28.447 2
-8.452 48.930 2
-6.494 -26.817 7
12.320 26.630 2
-8.910 -25.747 4
-10.011 -29.387 3
-5.645 -30.623 7
6.653 5.468 2
10.572 19.330 0
-7.070 -33.157 4
-19.639 -25.376 2
8.464 17.579 2
0.155 -3.651 4
-14.179 -13.011 4
-16.954 -32.356 6
9.173 42.076 9
14.361 29.894 9
17.558 26.306 5
12.588 36.902 2
5.545 13.307 7
-3.425 -8.490 3
4.363 45.955 9
12.598 -8.322 4
5.538 19.919 2
9.782 5.043 2
-5.229 3.731 4
25.423 23.411 1
-7.010 -30.070 3
13.539 -0.915 8
7.129 43.021 2
7.610 -15.549 3
16.910 -1.412 9
2.093 40.229 3
8.842 32.038 7
-0.095 -16.328 1
15.707 29.404 0
5.216 33.309 3
19.036 24.591 0
16.022 10.415 6
16.870 29.002 0
-21.486 -44.413 8
-19.829 -10.739 8
8.523 21.485 2
-19.702 -11.152 2
-23.658 -31.075 6
3.378 -18.274 7
16.090 17.702 1
-7.862 45.858 6
15.250 7.919 7
13.966 14.539 4
-19.920 -33.325 0
11.302 40.665 9
15.854 6.049 4
-11.527 -7.164 5
-17.695 -29.071 8
23.220 27.349 1
-6.695 -21.189 3
-6.832 -12.936 8
11.314 32.789 9
17.546 25.681 5
19.122 16.136 2
12.628 32.628 1
-19.565 -28.816 1
-15.636 -43.520 2
-17.976 -44.207 4
-19.031 -35.039 0
-20.410 -23.493 8
2.611 37.166 7
-5.791 -26.567 6
8.646 7.333 3
3.605 -6.835 2
-1.223 -11.747 6
-22.222 -27.033 9
18.386 20.920 3
-2.123 -9.012 5
-4.459 -22.983 5
-14.994 -44.096 3
-7.356 44.741 3
-18.105 -19.902 9
-8.015 -34.073 5
-22.527 -42.444 0
4.729 -10.557 0
-1.805 6.123 7
9.749 -3.806 4
3.861 -21.781 6
6.317 34.155 2
21.492 28.506 2
-3.225 -0.035 3
-1.461 -2.502 6
8.680 -18.834 8
1.998 15.660 8
10.780 5.212 9
-16.651 -7.966 3
15.765 14.925 5
-11.153 -6.767 2
6.422 27.291 7
-17.018 -42.873 4
19.969 4.315 8
7.464 -13.091 3
9.395 25.715 9
-4.796 -9.157 8
-2.167 1.853 5
-20.477 -38.274 2
3.826 0.751 1
-9.029 -27.927 6
-15.869 -13.558 5
-7.483 -10.412 5
1.998 12.092 9
-19.037 -20.997 0
-3.466 8.103 1
-9.142 50.062 3
17.784 4.685 6
-17.116 -37.253 4
-15.112 -12.626 4
12.060 31.709 1
-13.248 -4.629 6
6.729 26.885 1
-6.696 47.849 0
-22.532 -24.129 5
8.564 39.084 7
-2.359 -7.055 5
8.008 13.492 5
-1.400 -6.086 3
7.016 34.192 2
7.352 -20.453 1
-4.278 5.291 2
-23.433 -28.137 2
-13.159 -15.912 7
1.258 -20.596 7
-2.075 -13.802 3
15.759 18.182 8
12.683 -0.028 0
10.630 -8.821 9
20.450 18.703 4
8.496 11.735 8
5.697 -17.592 4
8.587 17.897 7
9.186 42.149 6
-3.256 -9.788 2
-19.238 -33.485 6
-2.333 0.907 8
-4.944 -33.269 6
-9.853 49.883 3
24.132 27.254 1
-14.641 -29.922 4
3.737 -20.609 3
9.012 40.786 2
0.419 44.049 9
23.557 14.016 3
-17.734 -12.016 6
-18.855 -33.678 0
10.800 -17.878 1
12.329 28.267 4
12.879 -5.780 6
15.661 12.112 7
13.825 0.487 5
-8.856 -27.843 2
-16.638 -9.225 0
3.527 6.364 4
-8.654 -17.697 3
3.220 -22.622 6
-7.696 47.702 2
-9.020 -22.179 0
-21.088 -25.446 6
19.536 23.850 1
-15.819 -9.158 6
19.454 26.331 1
-5.913 -13.701 8
5.452 -1.395 2
2.960 -19.636 9
11.299 -11.977 0
-0.815 -18.595 6
15.003 7.736 7
-7.803 -9.413 7
10.688 33.052 5
-1.982 -5.677 5
-1.058 -8.900 3
21.864 16.984 9
14.709 -6.501 3
-16.425 -43.507 8
-14.586 -43.528 8
-4.868 8.262 9
-13.535 -30.802 5
6.641 47.581 9
4.962 46.824 5
2.066 45.578 1
3.980 7.962 1
24.466 27.214 9
13.978 14.431 6
-19.499 -27.220 8
17.305 9.815 1
-18.686 -39.893 3
8.308 -2.721 6
14.528 -12.376 7
3.296 -23.524 1
7.090 -21.204 8
-4.855 -0.200 0
-18.581 -21.702 8
5.431 18.662 4
-2.935 4.598 1
7.013 -18.232 6
16.097 18.405 5
15.541 -0.888 8
-2.773 -31.430 8
13.732 2.526 5
-2.909 -18.506 7
-22.435 -45.458 2
-5.729 -2.082 9
-7.941 -2.064 5
7.950 38.774 2
-7.331 48.030 0
-24.093 -25.612 9
7.272 -0.015 4
-18.701 -38.709 0
4.580 21.944 2
8.902 25.963 5
-19.165 -39.698 8
8.323 6.334 1
9.875 -13.071 7
-9.904 -3.927 4
0.593 45.376 3
-17.656 -23.162 7
9.891 3.724 4
15.409 18.561 1
-21.103 -43.573 8
4.975 -13.711 0
-9.246 -13.314 8
-12.390 -30.960 8
1.368 5.725 1
5.348 12.288 5
13.019 10.460 5
5.608 22.344 5
3.305 -7.385 0
-3.710 -13.950 7
-1.673 42.818 8
15.504 14.879 1
-8.663 -23.715 0
11.016 33.035 2
-10.565 48.691 3
9.468 5.410 9
-16.347 -26.350 4
21.355 16.855 2
7.157 -22.626 3
-15.649 -9.559 5
-19.470 -24.756 6
22.124 9.743 4
18.675 1.897 5
-17.080 -30.774 4
-4.902 1.155 7
19.102 -2.202 0
20.421 6.830 3
3.704 12.928 2
-12.009 -31.672 8
7.348 6.406 3
-11.130 -18.085 0
-23.822 -23.868 5
-4.863 -14.464 7
-8.831 47.415 8
22.493 6.792 0
-3.982 -10.429 2
22.944 22.233 9
-19.012 -30.636 0
-0.009 37.656 6
-16.573 -34.609 3
4.048 -0.175 0
-4.605 -22.057 2
18.926 4.496 0
6.480 44.434 7
-2.552 41.079 0
6.144 -18.889 7
-22.925 -44.074 3
-23.157 -19.777 4
-20.416 -27.117 6
2.389 16.718 1
21.681 11.824 9
-19.423 -30.156 6
9.338 -11.505 2
-0.081 -18.149 4
9.750 -18.122 1
-17.473 -43.542 4
-4.198 4.718 6
5.231 16.589 7
18.749 9.026 1
0.180 -4.120 1
-4.514 -7.519 0
6.586 -19.327 2
0.036 -3.558 7
9.183 -13.496 3
9.192 39.456 7
8.408 13.782 7
-23.831 -24.012 3
17.406 29.645 3
-4.300 41.937 6
-7.423 -27.648 2
-14.160 -27.872 0
-7.062 47.479 7
9.096 -12.405 8
19.432 10.511 5
8.871 -1.993 2
-10.405 48.642 7
25.160 13.769 6
2.485 39.756 0
11.497 28.976 9
-8.363 -3.019 7
-8.981 -23.408 8
-6.831 2.643 3
7.931 39.287 7
-16.174 -34.254 8
6.197 41.964 9
-3.957 43.972 3
8.019 29.005 5
14.980 -4.837 8
-14.289 -36.883 1
-3.869 8.102 1
8.280 33.766 2
-21.762 -40.411 0
19.864 3.179 9
-5.226 -25.611 1
19.665 27.135 6
1.844 44.862 6
-2.986 6.078 9
-24.006 -31.013 3
-2.154 -6.406 5
-5.421 -31.243 8
-6.300 45.150 9
10.837 36.533 1
5.996 46.309 7
-20.694 -44.621 0
-15.450 -42.390 2
-17.419 -31.122 8
-19.992 -29.482 2
20.489 22.149 5
-4.044 -28.976 8
-23.553 -31.654 8
7.090 34.767 7
0.777 1.647 3
20.264 24.085 5
-1.273 -9.327 9
15.571 0.539 4
-20.059 -11.227 6
14.945 29.968 5
-6.171 -10.776 3
-8.994 -17.323 6
-16.661 -13.576 9
9.575 33.252 6
-15.405 -22.871 4
9.551 1.796 3
-18.839 -8.831 6
-4.707 45.581 2
10.996 17.912 7
20.440 21.231 0
6.236 -16.061 9
10.607 23.737 7
-7.386 -11.184 2
5.337 -7.019 9
-3.715 41.393 1
3.511 4.981 9
-6.103 -32.836 8
-11.527 -8.305 6
3.137 -17.905 5
17.175 10.002 5
2.722 42.655 9
-9.986 -17.194 3
-11.657 -21.972 5
1.262 40.103 5
5.348 21.268 0
3.280 4.854 0
18.296 24.007 5
-10.503 -4.611 8
-5.071 -32.437 1
-22.613 -44.932 2
-5.180 -23.109 2
11.513 31.423 6
-6.558 -10.364 5
4.777 29.395 7
-19.296 -27.043 9
5.223 -7.479 0
5.551 -18.236 3
6.611 10.059 7
2.335 7.936 0
-2.436 -4.962 0
-11.037 -12.583 2
5.153 15.192 3
-12.537 -5.935 5
8.249 -19.924 6
-11.176 -27.544 1
13.001 2.611 5
5.139 28.893 3
17.460 24.375 9
-1.321 -8.399 4
7.590 16.717 7
11.758 2.121 2
6.304 32.082 4
-19.916 -39.535 6
0.469 42.495 6
-17.820 -19.691 6
9.726 -3.534 3
-18.896 -39.288 0
12.211 9.746 9
-21.529 -29.020 3
11.401 19.892 7
8.839 22.563 6
-6.388 -27.480 0
8.491 18.973 1
-6.529 -13.441 7
-20.839 -44.545 8
-5.467 -7.982 3
2.782 36.797 7
8.505 42.622 5
7.953 27.850 2
12.377 37.736 3
-11.663 -19.526 9
-3.190 8.744 3
-11.515 -27.593 6
20.029 29.246 1
9.227 0.688 2
-15.101 -37.099 8
-7.576 46.410 7
-20.206 -39.513 8
1.478 5.920 6
20.755 2.325 3
13.355 -6.915 9
15.388 10.318 4
5.286 40.519 5
8.644 -5.285 7
0.572 0.477 9
-12.768 -31.513 3
20.846 10.862 7
-23.980 -21.869 4
3.667 28.857 5
4.417 -24.058 7
-0.992 45.078 7
-17.539 -15.721 8
6.857 -18.080 6
-17.262 -37.699 6
4.309 -23.735 1
-17.653 -30.652 0
-8.552 -1.154 4
-8.203 47.578 1
-23.092 -19.453 7
3.613 -13.578 6
-6.500 43.808 7
21.970 2.133 4
-18.441 -40.760 0
-23.614 -19.651 4
10.044 21.948 6
-4.699 -14.230 3
6.909 34.809 3
24.238 23.610 5
20.760 8.778 6
17.664 11.369 7
3.894 18.945 9
18.805 13.830 1
6.321 -14.925 9
21.125 11.811 5
6.546 1.390 2
-21.193 -30.968 5
0.821 4.981 4
-18.228 -38.145 4
-15.968 -7.116 3
15.685 19.413 6
-17.017 -27.495 0
-1.994 43.333 3
14.675 -12.302 4
10.910 11.193 7
0.619 40.425 5
14.472 -7.415 7
12.371 41.101 1
-8.388 -9.104 1
-18.893 -20.418 3
-4.988 -7.183 3
7.454 16.710 0
4.886 46.749 1
7.214 16.026 4
-4.667 43.546 5
-8.788 -32.971 3
-24.066 -24.859 6
-12.066 -17.854 3
8.551 40.681 8
-10.767 -30.655 3
19.855 21.224 1
4.448 14.209 9
-17.140 -22.920 4
-17.179 -32.442 8
12.332 -6.578 3
13.286 -11.692 1
-17.998 -10.225 5
9.426 36.337 2
-1.976 43.282 0
3.501 -20.211 3
-22.039 -25.071 0
6.753 -13.828 0
-4.755 -20.775 0
-18.246 -27.188 8
19.339 22.066 0
20.731 27.627 8
2.787 41.286 7
-18.044 -32.290 8
-8.821 -33.990 5
18.962 20.295 7
9.797 -5.437 0
-17.677 -27.765 0
16.057 -6.754 2
12.996 -1.045 0
10.660 -17.015 9
8.046 0.390 5
4.900 -5.455 3
19.148 20.979 1
6.848 6.776 0
4.100 22.438 6
20.495 22.648 6
22.473 18.157 9
5.234 46.138 1
6.493 40.488 9
16.246 -4.436 9
7.982 7.994 1
7.543 8.928 6
10.607 23.893 9
17.541 -3.332 6
4.650 28.217 4
3.731 18.316 6
-18.565 -28.051 2
9.704 11.306 9
-16.106 -16.255 6
-2.918 -19.173 5
-18.480 -41.880 8
3.580 -5.756 6
-14.962 -6.305 6
-0.785 45.682 0
-22.255 -27.948 4
-16.733 -16.104 7
5.251 -15.070 2
-0.392 1.883 3
15.208 10.621 4
-12.870 -31.916 8
3.205 -23.441 4
16.725 -3.195 9
8.609 35.502 5
6.678 18.880 8
-6.684 45.126 5
-9.667 -12.947 0
4.272 -19.602 9
3.581 -19.219 2
21.781 7.988 2
-5.604 45.999 3
-6.466 -21.473 2
17.312 24.869 9
-12.110 -6.766 0
11.810 -9.486 9
-0.277 -10.056 2
17.268 5.838 6
-9.688 -13.605 5
-3.096 -11.948 3
-0.499 46.455 3
17.894 21.496 5
15.883 -8.520 5
5.468 18.493 2
5.814 29.032 2
19.329 0.158 3
-7.133 -11.160 7
5.807 21.298 3
13.768 36.962 6
23.305 6.860 6
19.178 9.157 0
-9.229 -2.587 8
-23.428 -31.873 7
-8.041 -9.165 7
6.855 14.811 0
-17.130 -14.972 2
17.816 29.531 1
-4.597 8.198 7
9.104 0.305 5
10.258 9.385 7
-1.684 -0.350 2
-9.626 -19.377 2
-3.733 -20.492 0
0.204 38.331 7
12.704 -4.527 5
9.925 34.704 5
16.194 20.389 9
21.232 1.861 2
15.951 -4.737 5
-22.236 -27.724 6
-5.739 44.375 4
3.318 17.824 7
10.081 2.562 9
6.287 -23.445 6
7.583 8.495 0
20.752 27.963 2
10.019 32.823 3
22.864 4.130 8
7.197 12.235 6
-1.572 8.329 6
-5.445 46.991 7
10.579 -12.952 4
-8.295 -22.699 3
-19.342 -42.278 9
-15.277 -5.859 6
23.709 3.045 7
-15.095 -21.129 7
9.576 41.469 4
-11.056 49.458 7
-19.802 -37.795 3
-4.190 -30.804 8
21.434 24.674 7
12.705 31.304 2
12.482 -5.540 9
0.563 41.399 7
3.535 -9.854 5
-6.543 4.087 7
-10.052 48.241 0
5.755 -1.985 6
16.563 24.779 3
-8.519 -6.134 9
-5.268 -1.658 4
17.552 10.687 8
-10.535 -32.375 4
19.522 11.381 1
-6.006 -27.671 5
-9.995 -23.566 8
-4.637 45.957 2
-9.941 -21.890 7
-15.510 -16.274 4
22.196 27.176 5
8.359 38.904 9
5.728 -18.167 5
12.354 28.096 9
-15.786 -36.858 0
12.209 26.882 4
25.144 13.790 1
-18.128 -34.776 2
-22.847 -28.685 4
5.222 34.316 5
2.799 40.730 6
-11.590 50.500 0
23.568 7.915 5
-13.910 -5.928 4
4.840 12.706 9
16.247 26.788 7
-11.511 -29.816 8
10.346 40.666 9
-22.824 -21.052 6
-7.948 1.840 2
8.598 -1.340 9
-0.543 44.226 7
-4.419 -1.117 2
-3.822 -4.173 8
-16.990 -17.168 4
6.724 28.217 1
-10.097 -24.069 5
4.916 11.830 3
-14.044 -31.342 2
9.498 3.914 1
23.792 6.380 2
4.116 -0.396 0
-23.273 -39.672 2
15.185 13.923 4
18.224 -3.585 6
-0.813 1.639 9
13.385 -5.791 3
2.336 43.107 9
-6.326 48.509 2
12.438 2.733 3
13.357 -5.082 8
-18.931 -32.738 0
-9.110 47.333 6
10.764 41.209 1
15.405 -6.758 3
-23.426 -45.237 4
-23.474 -24.179 3
10.248 -17.553 2
6.284 33.017 9
14.133 -10.845 4
-14.842 -6.561 6
17.047 22.677 5
3.649 2.283 0
20.298 4.229 8
-9.102 -31.229 0
-17.307 -27.346 8
-21.165 -45.978 4
15.248 0.308 9
8.190 24.661 5
-9.046 -18.297 4
-9.037 -7.408 9
7.473 6.723 1
19.255 0.402 3
19.890 24.410 9
-17.215 -26.527 1
-15.157 -22.756 8
-18.272 -42.278 6
-9.587 -22.176 0
-24.408 -30.468 0
-0.683 0.160 7
-12.856 -7.688 3
-17.841 -40.082 3
-16.031 -13.450 7
17.752 12.286 3
-6.599 -21.256 0
8.379 20.155 0
-8.947 -34.056 8
-4.888 -7.191 5
22.625 9.488 3
15.516 15.390 9
14.925 7.828 5
13.195 1.349 4
-12.037 -5.806 1
-11.573 -6.725 2
11.153 -0.220 9
8.576 1.165 0
5.047 20.303 5
-2.553 0.407 5
13.769 36.983 1
-14.888 -18.679 1
-20.641 -40.623 4
-2.411 -9.302 6
-16.850 -35.417 0
-18.237 -40.757 8
-21.396 -46.083 1
-19.418 -38.310 0
-10.512 -26.857 8
-10.726 50.084 7
6.815 19.877 1
-18.704 -27.198 1
23.060 10.379 0
-12.771 -9.590 1
14.658 -13.590 9
-3.456 -1.391 9
4.789 6.720 8
-5.240 48.139 7
-10.831 -23.300 6
4.187 0.481 9
-5.838 45.335 5
17.943 14.291 2
-9.328 -31.839 3
8.319 -6.600 8
7.711 31.679 7
15.860 -12.194 9
13.903 -13.013 7
-9.525 49.332 9
19.160 14.718 2
6.850 32.450 7
-1.774 7.678 7
7.399 40.620 7
-17.481 -34.302 2
-3.123 2.066 5
0.881 43.928 7
2.238 8.621 1
-22.105 -40.845 8
22.518 26.288 9
-0.512 41.218 6
16.254 27.745 3
5.674 -13.291 3
-13.016 -16.667 8
-23.016 -41.136 8
-24.123 -22.981 7
5.420 18.013 6
-1.947 -14.161 7
4.737 22.040 9
-10.354 -25.198 6
15.272 -10.898 7
3.415 0.965 1
7.629 29.633 5
-9.252 -20.722 1
8.049 44.792 7
-4.322 -8.806 5
6.935 25.162 3
-21.646 -38.924 6
9.094 1.863 2
-1.372 -2.620 0
15.274 -0.433 4
-11.523 -16.506 2
-13.030 -28.862 1
-5.721 -31.999 8
-5.622 -20.787 5
23.627 7.235 9
-3.141 -2.038 8
1.668 38.145 6
-6.551 -10.601 3
18.912 -3.389 3
18.570 27.852 4
8.959 43.123 9
23.438 15.157 7
-9.801 47.680 0
10.189 19.046 9
-16.008 -43.765 4
20.752 6.638 9
11.179 30.915 7
-22.457 -42.564 3
1.782 40.444 6
6.643 11.030 4
10.305 23.213 3
17.514 23.411 5
6.081 17.385 1
-9.839 -3.983 1
-10.133 -18.833 2
-15.722 -44.834 6
-20.417 -37.786 4
-11.106 -22.240 8
4.896 -16.385 2
-13.545 -20.695 6
-1.422 46.017 1
8.375 -4.092 2
-4.714 -5.721 1
14.750 -11.446 8
3.622 -13.657 4
10.986 11.638 9
-0.769 0.757 6
-12.726 -12.619 6
-3.855 -4.598 3
15.528 -7.551 8
-18.487 -36.921 5
3.854 -7.513 2
-19.559 -24.154 3
0.522 -20.612 7
12.778 36.659 6
4.904 10.196 8
8.660 2.110 4
2.650 -17.370 0
18.241 4.060 5
9.406 22.236 5
5.068 40.966 5
7.096 36.309 7
19.491 11.065 5
-18.646 -44.891 4
-9.555 -14.235 4
-21.174 -30.079 6
-22.969 -41.181 1
9.656 1.414 9
8.455 -2.302 9
9.461 4.428 3
17.996 13.029 2
15.761 7.355 4
14.980 -9.673 3
-18.362 -20.674 8
-11.111 -31.055 5
16.863 -0.523 7
-7.577 2.026 7
-23.240 -29.513 4
6.736 -7.513 8
-21.905 -45.093 2
6.819 -22.226 9
-11.778 -19.614 7
5.518 7.111 0
7.255 41.150 6
-16.179 -13.207 1
-5.377 -32.558 3
-21.322 -25.496 3
8.157 17.753 4
4.542 43.997 8
-11.151 -28.730 0
6.351 46.648 7
19.356 22.884 4
3.176 36.083 7
23.369 17.316 0
3.069 6.325 7
-7.585 -11.602 2
11.553 -7.441 8
-2.086 -10.253 1
22.513 27.379 8
-9.934 -7.192 3
-20.748 -26.648 8
6.242 46.912 1
20.691 30.066 0
22.903 6.089 5
7.479 42.652 5
-2.908 4.013 2
-16.932 -43.661 4
-0.231 -10.837 1
8.884 -4.051 2
-7.136 -14.986 1
15.281 7.208 9
-17.050 -34.514 8
-7.785 -31.724 0
-10.659 -29.140 8
3.588 46.589 0
-4.928 -21.080 5
0.808 43.628 6
22.020 2.800 9
15.292 5.761 2
6.616 10.528 4
-6.535 -23.538 8
9.103 36.652 1
7.592 12.435 1
9.568 23.696 3
-2.104 39.860 0
19.438 15.698 2
-13.530 -7.210 5
5.980 35.711 9
7.484 29.126 7
12.093 27.210 9
19.071 16.751 0
-1.113 -0.061 2
7.370 -6.500 7
18.500 4.845 0
-3.597 -8.815 3
3.671 28.454 1
18.325 3.640 4
12.889 25.536 3
-14.945 -43.854 4
17.372 2.191 8
-6.369 -13.490 6
-3.797 41.998 1
-6.156 -2.453 6
4.773 16.494 2
-7.415 -7.065 4
6.171 35.221 6
-6.132 2.350 6
-1.866 -3.952 8
16.363 27.473 1
9.221 23.540 2
-9.827 -26.025 2
-14.683 -33.184 8
12.968 1.386 6
11.028 9.692 9
-9.526 -24.738 2
-9.775 -17.134 2
16.418 6.010 8
5.683 8.680 5
10.463 20.175 7
18.129 21.741 5
-2.949 5.113 7
-1.802 7.151 1
11.165 28.128 0
12.031 -10.824 1
11.706 -7.895 8
8.885 30.602 4
-0.017 -16.215 8
2.986 6.903 5
15.765 -2.047 1
9.681 42.323 9
11.673 29.617 3
4.946 1.466 7
8.844 -5.735 0
-0.260 8.458 3
-8.519 -12.107 5
4.882 44.922 5
8.837 36.491 9
7.446 -14.948 3
-12.505 -24.544 8
16.051 26.496 4
12.156 19.734 7
-6.131 -8.039 2
10.232 -8.996 5
-10.295 -22.692 8
10.039 17.980 7
18.758 0.670 7
2.735 5.124 7
21.665 25.510 1
-24.450 -21.271 2
19.495 15.452 8
-9.460 -28.713 7
10.969 30.876 9
-6.035 1.068 7
18.365 29.241 2
6.665 44.474 9
-9.829 -20.375 5
-19.686 -10.576 8
6.520 -22.405 4
1.931 43.151 7
-11.205 -26.219 2
-15.262 -42.611 3
5.292 28.869 5
3.118 37.079 2
-10.340 -7.289 9
-8.437 -32.886 9
7.183 9.214 6
-18.434 -29.371 8
-4.836 45.840 1
3.781 -9.995 4
-4.828 -0.571 8
22.186 7.937 8
5.423 -13.176 3
4.675 1.948 1
10.659 30.170 6
1.058 41.895 1
-17.645 -15.886 0
1.868 36.874 6
-9.107 -16.744 2
-22.136 -44.516 7
8.716 12.516 9
16.019 19.867 5
-10.266 49.114 7
-11.054 -4.568 9
-19.187 -38.649 8
-17.651 -25.560 0
-21.801 -42.020 3
-2.472 -12.267 5
-3.723 -28.826 8
-20.728 -39.977 4
-1.410 45.448 1
19.483 23.139 7
-19.192 -22.069 7
17.701 6.762 2
11.331 41.171 9
24.353 27.356 4
-22.714 -28.876 0
7.483 5.178 5
-6.310 2.914 7
16.563 29.679 9
16.417 -6.263 0
-8.385 -15.075 8
-20.069 -24.511 4
10.142 42.359 9
-18.181 -44.670 6
-3.148 -10.683 4
15.345 -2.309 6
4.283 -20.726 7
17.944 23.071 7
-5.815 43.791 0
5.164 -20.415 4
-14.755 -10.628 4
-5.349 4.144 1
-13.946 -17.962 1
4.342 0.965 3
-18.753 -19.275 6
5.441 20.406 8
-19.716 -42.174 8
-2.625 -11.679 3
-9.051 -2.257 3
-8.965 -25.917 2
-8.735 -15.549 2
4.624 -18.480 8
9.366 1.351 8
24.482 23.392 3
-0.344 41.517 2
-6.769 44.136 9
3.195 1.788 0
-3.352 3.903 7
9.364 24.364 1
-22.185 -25.899 4
0.836 2.752 5
-10.818 47.679 6
8.217 45.178 7
1.785 10.531 2
-16.731 -41.227 8
6.838 0.931 1
2.515 11.371 5
3.442 8.964 6
-6.512 47.813 9
8.688 11.269 1
-8.256 -27.633 1
2.577 38.907 9
-16.359 -19.948 5
-6.215 47.109 2
-1.428 43.030 5
11.509 32.015 1
-3.127 -11.554 5
-14.521 -10.368 3
8.691 11.177 0
-1.335 -1.809 1
-11.791 -16.029 2
-17.954 -28.663 2
3.017 -21.466 8
-8.064 48.254 8
-5.433 44.849 9
-16.139 -14.277 2
6.969 29.390 7
7.510 31.511 7
6.086 -7.860 4
8.425 6.450 8
20.970 6.836 5
20.481 3.967 0
13.980 -9.405 6
-4.266 -8.758 1
-12.352 -15.765 8
-12.018 -30.041 0
17.210 29.685 6
4.423 8.918 0
5.843 44.159 9
-24.637 -20.250 6
18.494 1.313 7
-9.133 -3.727 2
-12.669 -19.100 0
-20.177 -22.618 0
17.775 30.438 7
16.649 -0.956 6
-6.146 -15.094 4
2.454 37.961 6
-15.738 -28.778 3
-15.556 -9.338 3


==> z_rep.dat <==
x1 x2 label
7.498 -24.142 3
7.347 16.499 1
13.960 22.064 9
16.784 -3.102 0
-3.251 -24.130 5
-2.638 26.022 7
-17.971 16.818 6
1.114 0.517 7
1.214 -25.414 6
-14.510 -15.490 7
11.412 -1.649 8
10.041 -18.807 5
0.398 17.678 8
24.609 6.504 9
1.567 -27.086 4
5.440 17.590 1
21.807 -3.769 9
25.320 -0.512 9
17.182 3.316 1
-9.029 8.144 5
-1.177 17.761 8
-11.824 12.740 3
5.792 -19.112 9
-5.615 16.483 4
-6.480 -0.910 2
6.952 20.699 1
-4.143 3.044 8
10.889 0.365 0
21.724 -2.746 9
16.642 18.366 9
-9.769 17.506 2
-16.217 22.126 5
-11.549 6.351 7
-10.748 8.694 3
-11.903 24.173 3
-13.744 22.361 2
9.910 22.464 1
1.310 -12.869 7
22.175 8.770 9
-3.915 -30.641 6
8.663 20.866 1
-0.793 -21.092 4
-0.006 -26.014 4
5.065 -23.518 4
-0.215 19.712 0
-17.436 -11.982 7
-13.387 28.506 0
-0.458 -31.509 6
-8.211 16.802 2
22.702 6.040 9
1.053 0.432 9
8.394 23.296 1
-3.434 -5.554 2
-5.320 21.454 4
-17.474 -0.268 6
-6.997 20.288 4
-4.752 2.152 0
2.230 3.477 0
18.996 -1.543 9
-4.401 -9.462 7
-5.776 -18.049 4
5.623 -14.061 5
-9.217 -16.095 7
8.241 21.284 1
-10.839 15.091 3
-7.355 26.061 8
-0.202 -2.407 0
7.006 0.152 8
-17.009 16.978 6
-13.820 -15.248 7
-5.709 -20.029 5
11.600 20.392 1
6.047 -17.879 3
-17.183 4.475 8
-11.832 18.929 2
23.109 9.204 9
-7.025 2.899 2
-9.020 23.037 3
-0.052 -11.146 2
21.769 -0.097 9
1.119 -4.830 0
2.075 -21.403 6
-12.477 -22.281 6
-13.437 -0.775 3
-5.050 -27.059 4
-3.490 -5.644 2
22.462 -1.623 0
-17.043 3.362 6
1.112 -28.716 5
10.901 -2.263 8
10.478 -23.197 5
0.461 -12.500 2
-3.593 -18.596 0
-11.711 14.222 5
-10.042 18.669 4
21.557 -3.317 9
-5.487 -2.073 3
-3.961 -15.558 2
8.551 -2.442 0
-10.586 4.973 0
2.773 -6.753 0
10.895 -21.617 5
-0.776 3.009 2
-16.979 -9.675 7
-10.779 4.989 4
-6.175 18.915 4
20.477 3.425 9
2.851 -9.135 0
12.328 -21.103 5
-8.486 0.764 6
-9.443 18.639 7
9.388 16.751 1
-17.134 2.781 6
7.348 20.975 1
-11.737 14.372 6
11.572 3.626 9
-16.854 -16.621 7
-15.070 15.906 6
7.338 -13.848 3
24.146 5.564 9
-13.184 17.293 9
-3.614 -18.770 4
-5.860 -3.647 5
-2.403 24.878 7
7.748 -12.103 3
-8.800 -17.961 4
-6.027 18.242 4
0.724 22.282 0
6.736 13.903 1
-15.035 -9.135 7
-9.746 25.139 3
-18.447 -1.441 6
-5.745 -18.850 4
17.173 11.287 1
-0.951 -11.903 0
-16.067 -2.774 6
-5.632 19.350 4
-12.035 24.510 3
-8.673 20.417 4
14.787 16.974 0
-7.452 23.740 7
0.618 18.146 8
10.563 0.817 8
-1.736 15.960 8
1.900 -12.240 3
-16.823 -9.187 7
-5.732 -3.323 0
15.908 2.106 1
-10.135 28.522 0
5.865 18.251 1
9.061 -0.835 8
15.993 0.631 8
14.585 20.389 9
-3.216 -20.527 4
19.961 -2.111 8
-7.350 -0.009 3
0.095 -12.376 4
-11.217 22.248 5
-14.596 21.939 9
-4.132 -26.986 4
-16.254 -17.679 4
8.817 1.491 8
16.718 5.576 8
-8.985 28.618 2
6.242 4.162 0
-1.075 -31.448 6
-2.870 -30.307 6
-3.218 -10.156 2
-14.705 -13.425 7
-3.857 -2.675 2
11.452 0.439 8
0.326 19.521 8
-8.168 6.161 3
-7.758 -11.122 5
22.396 5.891 9
2.253 -1.667 9
-3.237 22.210 4
-0.069 -4.388 2
17.521 -0.585 8
-4.681 1.409 0
-7.498 15.744 0
-4.417 16.302 8
-1.302 -20.204 8
8.437 3.538 8
-1.594 -27.542 2
5.725 16.097 1
-11.425 17.568 0
-2.502 -22.529 4
8.024 -9.500 2
-8.754 -22.827 2
-1.040 -26.076 4
9.957 -20.185 5
-5.051 22.226 4
-3.880 -30.061 6
5.998 -3.001 8
-17.411 16.095 6
11.152 20.364 1
-17.655 -2.806 6
8.247 14.595 9
1.303 -11.506 8
23.613 4.480 9
-17.915 2.220 4
4.745 -21.923 6
6.761 -5.721 8
-3.398 -25.729 3
-0.972 -4.104 2
9.556 -2.141 8
-8.222 24.693 0
-6.312 -11.014 5
-3.934 24.658 7
-6.625 -29.119 6
17.752 8.623 1
-15.189 -15.495 7
-9.419 11.032 5
-10.202 -17.645 4
8.413 -15.243 7
-6.767 -32.764 6
-12.611 17.472 6
-15.302 -13.979 7
-0.834 -28.298 6
-4.203 22.583 7
-7.980 15.884 2
6.454 -19.746 3
-5.520 5.679 8
17.553 2.603 1
-4.755 8.005 3
-8.383 -17.462 4
16.329 21.492 9
7.182 -16.829 3
-0.455 8.422 1
2.658 -17.916 5
-11.964 -14.706 7
11.350 -18.671 3
-15.088 -10.666 7
4.663 19.388 7
-3.957 10.048 7
17.102 -2.541 1
1.005 -12.565 2
-8.236 0.791 4
16.569 19.675 9
21.059 -0.149 8
-8.522 19.064 2
10.670 -0.318 8
-8.563 3.492 0
-8.622 23.668 7
-6.590 16.860 2
-13.887 11.092 3
-10.145 -7.282 5
-2.750 12.134 8
-8.526 -9.771 5
-7.603 -10.383 5
3.761 -9.697 2
10.585 -14.076 5
2.755 -30.149 2
-7.934 20.077 0
-3.967 27.371 4
8.180 15.952 1
-10.925 25.943 2
-10.725 26.800 1
15.215 18.136 9
3.754 -4.025 8
0.539 -21.862 4
-15.998 0.780 6
-7.930 1.708 5
7.797 -14.203 3
8.274 -8.066 1
-14.399 -14.760 7
17.970 6.273 1
15.887 -16.513 8
11.258 10.208 1
-11.306 13.732 5
-3.092 -31.472 6
2.675 -14.605 4
2.834 -25.612 4
4.950 23.578 8
-10.251 -0.239 2
-5.210 -29.974 6
-5.322 -24.103 3
15.905 23.329 9
20.341 -7.252 1
10.288 11.431 1
-8.627 11.827 5
8.967 -24.358 3
-2.361 -19.641 3
6.719 -0.475 8
18.387 6.195 1
7.893 15.511 9
-11.411 24.931 3
22.449 -3.278 9
-5.202 -20.640 4
3.558 -27.095 5
-16.124 3.192 6
17.183 8.052 1
-11.676 -14.634 7
9.447 16.762 1
2.271 -5.818 0
9.443 -0.891 8
-1.243 20.366 8
-7.949 -6.350 2
-6.682 -30.170 5
5.134 18.014 1
18.995 -7.381 1
13.661 -21.671 5
-15.817 5.106 3
-8.659 15.825 0
13.201 -19.638 3
14.885 9.380 1
8.032 -10.318 2
-2.015 1.384 0
-5.157 3.073 0
-6.257 -25.160 5
4.192 -12.070 0
9.474 -22.112 3
-15.861 -9.157 7
21.397 -4.681 1
-0.618 -21.509 4
15.289 6.606 8
-0.747 -0.281 2
-10.090 -17.255 7
-10.251 26.736 9
-1.914 -29.077 6
2.037 -21.922 6
23.558 6.090 9
2.875 -31.235 6
-1.906 -2.228 0
18.163 -1.641 8
5.919 -24.980 4
-6.318 -18.455 4
-10.757 16.677 0
-3.659 -22.359 3
-11.696 -15.242 7
16.662 7.045 1
0.593 -18.952 1
-6.981 14.824 0
-4.082 -2.849 4
5.214 -1.091 8
6.287 6.452 8
23.627 3.045 9
-2.764 -27.517 5
0.541 -9.115 2
-1.462 -32.568 6
-7.802 -3.938 2
-10.221 -4.265 3
1.347 21.185 8
23.545 6.979 9
5.527 -25.542 5
-5.908 -2.887 2
-5.453 -19.137 4
-6.940 14.728 0
-5.626 -4.479 5
-5.254 -5.037 0
-7.646 -8.722 3
-7.849 4.737 4
-1.276 1.122 0
7.922 -13.711 5
-1.875 -27.891 6
20.526 4.140 1
2.692 -24.177 4
-0.109 19.190 8
2.198 23.249 1
0.485 1.229 0
-13.813 21.250 3
7.022 -20.700 2
-13.063 25.219 1
-6.457 2.238 7
-6.380 -24.411 3
9.779 10.868 1
16.469 10.751 1
-2.756 5.381 1
-16.644 -1.077 6
20.056 3.614 9
8.058 2.083 8
-10.038 10.518 4
20.488 -0.198 8
-2.178 4.535 0
3.882 -0.886 7
-0.862 -18.555 5
-11.772 12.216 7
-6.154 -29.682 6
2.605 -9.070 2
17.898 1.466 1
5.142 -20.517 5
-5.210 -0.615 2
2.264 -15.400 4
-9.929 -9.889 2
-10.719 25.070 7
-8.099 19.091 0
1.277 -14.954 9
21.657 7.167 9
-1.973 -20.858 6
-4.093 -28.409 6
-1.427 -22.280 4
9.653 0.349 8
-14.827 -17.639 7
7.984 -17.880 3
-8.349 -5.459 5
-13.324 -1.676 3
21.174 8.627 9
-15.781 -9.996 7
-6.555 19.747 0
10.985 -23.981 5
-2.170 -6.215 2
-8.120 9.535 3
9.526 -1.519 8
11.981 -8.277 5
6.540 -22.478 3
-11.426 -14.585 7
-8.761 23.165 5
-6.850 -32.994 6
-6.329 -8.983 3
4.908 -23.930 3
-4.203 23.695 7
-8.436 -24.331 6
-2.050 -17.195 4
-1.062 6.612 9
12.216 -0.400 8
-5.608 -22.008 0
-10.122 -7.466 3
7.483 -11.835 3
-7.731 -12.315 3
-4.850 25.756 7
22.862 -1.922 9
16.987 -12.235 7
-6.805 -29.159 6
-16.312 -9.614 7
3.676 -17.189 6
2.783 -19.252 6
12.284 17.683 1
9.248 -23.483 5
-4.591 -1.003 0
20.903 -7.376 1
-2.548 27.495 6
-5.481 -16.168 2
6.475 1.178 4
-13.369 20.519 2
4.630 21.812 8
22.982 -3.214 9
-12.702 -1.161 4
10.940 19.893 1
6.139 -12.781 7
-9.943 27.249 0
1.831 -3.816 0
15.620 20.440 9
-0.905 -27.234 6
23.400 -2.074 9
-3.078 11.849 1
-7.248 -22.104 6
18.085 5.657 1
8.721 -19.430 5
8.414 -15.722 5
11.941 -0.426 8
-10.315 -4.012 3
19.062 0.236 8
-7.889 -26.020 7
-7.810 -2.556 3
-11.483 19.120 6
-6.940 -25.212 5
10.618 11.684 1
-10.155 17.691 2
-5.754 6.471 0
7.722 -15.133 5
-14.543 3.049 4
-16.144 22.114 5
2.930 18.813 8
-11.786 6.132 7
-8.169 5.926 5
-4.181 -23.620 4
-16.235 -2.533 4
10.053 21.316 1
12.819 -20.843 3
-2.295 -33.386 0
16.049 22.728 9
1.470 -15.796 4
9.012 1.057 8
-15.473 -16.074 7
9.717 -4.374 2
-8.330 -5.628 3
-5.435 22.361 4
-10.341 -4.238 5
1.018 -23.237 3
0.924 -9.100 2
-13.899 15.927 4
3.762 -21.014 6
23.052 -3.706 9
24.220 -0.823 9
23.919 7.314 9
21.245 -3.716 9
8.323 -15.425 2
15.988 20.750 9
11.328 21.201 1
-9.804 23.239 5
-17.222 17.297 6
11.767 3.703 0
-14.014 -16.081 7
-8.744 2.742 7
12.910 19.697 5
-1.341 16.670 0
-10.213 11.746 5
-1.618 -12.658 4
-10.219 -6.834 5
-1.217 -4.129 2
10.337 -22.660 5
-4.138 9.339 2
-4.452 5.166 9
-13.294 12.725 5
-6.051 -19.769 2
17.221 1.885 1
-2.097 25.592 7
-4.701 4.277 7
15.598 -9.738 7
-1.949 7.056 1
-3.441 0.471 0
7.192 -21.026 3
7.802 -9.029 5
-9.846 15.648 3
3.984 -17.910 2
18.363 -7.148 1
17.546 6.705 1
7.026 -15.468 5
-13.087 6.991 7
-15.686 15.430 6
9.260 16.434 1
-12.107 -14.342 7
-12.607 8.473 4
8.988 -21.467 2
14.931 19.134 9
1.104 -20.057 2
21.971 -4.068 9
-15.563 14.632 6
2.568 -15.776 0
-17.908 1.763 6
-7.256 -12.371 5
-1.754 -30.552 6
18.159 -1.300 1
-8.649 9.954 3
16.437 3.915 9
17.692 5.939 1
1.545 16.659 8
21.949 7.792 9
1.114 -17.546 4
0.406 -8.004 2
-9.868 21.172 5
-5.953 -8.962 3
19.368 -2.269 9
0.546 -31.948 6
5.804 -17.975 5
-14.194 -17.709 4
-10.309 -1.492 2
24.296 6.601 9
5.029 -16.701 5
14.189 5.617 5
-5.170 -29.639 6
-15.410 -16.529 7
-0.754 0.642 0
-16.197 22.128 5
-0.682 -8.145 6
7.888 -0.116 8
-17.043 0.206 6
-5.840 1.850 7
-3.052 -12.821 4
-4.418 21.111 4
-11.193 -7.085 6
7.143 0.945 0
-15.388 -16.968 4
14.489 21.034 9
-6.266 -27.208 3
24.774 -1.310 9
-1.074 -21.647 4
8.474 18.691 8
2.313 -18.894 5
-9.708 13.337 2
-0.291 -6.031 0
7.042 -0.506 8
-9.489 -3.291 3
-4.025 20.893 0
15.301 5.185 8
-1.993 -13.933 5
1.330 -8.516 2
-12.666 20.333 6
-8.892 27.429 2
-2.515 -9.493 3
1.450 5.645 8
16.509 1.565 1
7.142 3.970 8
12.424 19.992 9
-7.623 -27.898 6
-0.814 -15.505 5
-15.254 -0.084 6
-4.713 23.803 7
-9.349 -16.385 7
-0.671 17.090 0
11.676 -4.449 1
23.483 6.138 9
7.768 -24.970 5
-14.116 -13.775 7
-2.026 -18.163 4
-15.829 2.374 2
13.995 6.636 9
24.419 7.726 9
7.470 -22.821 5
1.126 -4.538 0
2.194 -1.816 7
-9.280 23.289 3
8.937 20.770 1
-8.001 -6.647 5
-6.685 -20.499 3
-13.498 -1.143 4
14.260 -21.526 3
-10.190 23.661 2
-7.813 -2.507 3
-14.481 -15.479 7
-0.661 14.692 8
-9.429 10.287 2
7.541 1.339 8
16.963 10.220 1
-6.394 -29.284 6
-2.085 -29.619 4
-1.788 -1.512 2
17.459 6.307 1
-3.128 17.498 0
13.756 -20.820 5
-5.044 -28.696 6
-13.112 17.329 5
-10.332 3.867 4
9.343 -1.608 0
-16.591 -3.740 6
4.380 -0.834 0
-16.508 -17.483 7
5.283 -24.461 5
19.381 7.738 8
0.231 16.796 8
-3.725 0.051 0
23.090 7.504 9
6.668 -16.825 4
-14.963 -12.444 7
-0.844 -25.515 2
-15.422 -2.521 2
-0.972 -5.101 2
-2.526 11.658 4
0.808 19.755 8
21.170 6.495 9
3.889 24.352 1
-14.138 0.719 0
14.742 9.229 1
-4.023 21.982 7
5.211 -20.541 2
-1.039 -18.448 5
-17.065 -1.445 6
17.282 -12.336 7
-2.331 26.617 7
17.858 -7.860 1
-3.206 1.669 2
-2.402 -28.329 6
24.053 -2.443 9
-15.501 -2.211 6
6.361 -13.706 5
-6.997 9.534 5
16.993 -2.007 1
-4.266 -8.917 3
4.250 -21.978 6
16.407 8.190 8
-2.331 -20.682 4
9.098 10.707 1
-2.477 26.138 7
-12.859 28.410 0
20.559 3.540 9
5.663 16.753 1
2.647 19.720 1
-8.773 28.613 2
-13.499 22.886 5
8.967 -15.779 8
0.597 20.367 8
4.638 -28.921 4
14.488 5.924 8
-16.064 17.385 2
-3.554 16.683 9
-5.059 10.949 9
0.029 -1.737 0
9.510 -17.644 3
10.994 20.347 1
-18.064 1.861 6
-16.053 -14.513 7
-12.761 9.161 3
6.844 4.458 0
-15.339 -16.058 7
-1.280 -26.944 3
-7.044 -19.600 4
-3.080 -28.066 3
22.768 6.919 9
-8.358 10.319 5
-12.488 -19.979 5
-1.497 -14.432 7
-6.766 4.907 2
-9.876 10.078 3
8.021 -1.804 8
11.179 -21.698 3
-9.188 21.868 5
20.342 -7.081 1
-6.424 5.550 0
-0.511 -15.140 7
-10.851 24.567 5
-1.452 -15.395 7
2.817 -6.561 9
-3.775 11.217 7
22.410 5.684 9
14.147 19.068 7
-13.445 12.215 5
9.250 20.467 1
5.605 -14.069 5
1.273 -7.238 0
0.112 -17.092 6
-6.578 -8.006 7
14.722 -21.559 5
-10.170 12.940 6
15.467 21.477 9
-2.048 -3.201 0
-5.883 0.380 8
-4.705 0.396 0
-2.564 11.680 2
-7.175 -10.495 3
-16.465 1.830 2
20.530 2.004 9
-2.209 -33.047 6
17.551 8.684 1
2.299 1.457 9
12.146 1.448 8
2.647 -30.194 9
-12.977 -7.319 3
-8.776 24.744 2
-3.921 -21.687 2
-17.372 -1.171 6
16.781 4.797 1
11.149 21.728 9
-4.691 4.158 4
14.664 8.236 8
-13.237 19.369 5
-13.710 -2.008 0
9.438 17.085 1
-9.261 -0.388 2
-3.510 -14.071 5
2.260 10.528 9
-7.233 -16.672 5
-17.058 3.975 6
-1.305 -30.116 4
-13.579 11.623 5
-0.719 -20.270 4
19.405 -6.100 1
-16.715 -8.876 7
13.388 22.305 9
-0.119 -6.447 2
4.788 1.225 8
0.377 19.733 8
14.565 20.432 9
5.219 4.419 8
11.353 12.179 1
19.831 -3.051 8
-16.652 -15.801 7
8.645 0.019 8
10.356 2.149 9
21.817 2.497 9
9.962 -13.530 1
-2.033 1.822 2
-9.424 7.167 2
-6.020 -6.334 6
-1.960 0.864 0
-0.036 -16.789 4
-12.838 8.197 7
3.869 24.514 1
-10.421 22.383 5
-16.493 2.668 6
-4.162 -0.540 2
20.065 1.168 9
15.428 17.520 9
-15.021 15.428 6
16.846 16.454 9
-11.245 6.199 7
-3.001 8.875 5
1.595 -25.857 3
-6.727 5.073 2
21.497 7.501 9
-10.133 18.255 4
-14.853 3.957 4
5.796 -2.557 0
20.779 -4.494 9
25.150 -0.569 9
9.698 -11.438 0
14.133 -14.414 8
-15.858 -12.237 7
18.931 -0.771 9
-13.369 -9.669 7
-8.761 18.691 4
13.100 18.629 1
-6.667 -28.782 6
8.587 10.780 1
-5.340 5.315 5
7.297 -2.265 8
3.582 -3.420 0
5.593 17.291 1
-8.701 -8.118 9
8.831 -2.327 8
-14.503 2.462 7
-3.210 26.172 7
12.079 -16.458 8
-0.786 -3.990 2
-3.121 -14.072 4
-2.530 -32.290 6
-5.506 -24.278 3
0.846 -14.962 9
-1.156 -32.034 6
20.208 4.550 9
0.562 14.061 8
-4.525 -21.474 5
7.799 15.765 1
23.750 7.563 9
20.452 7.401 9
-11.825 0.982 0
-1.634 18.295 8
-1.669 -1.737 2
1.809 -13.159 6
-5.575 -10.620 3
0.858 -24.578 2
-0.365 3.933 8
6.555 23.617 1
-4.627 24.705 7
-13.424 -16.753 2
-8.672 -21.081 5
-13.544 -12.885 7
-4.657 7.785 1
-9.448 16.036 4
-2.920 3.031 0
-14.293 -11.299 7
-1.432 8.205 3
-5.784 -3.149 2
17.514 12.652 1
-9.874 25.255 4
7.228 -21.132 5
4.225 22.832 8
-13.020 5.575 5
-4.708 24.144 2
-3.760 19.172 8
-6.679 -26.473 5
23.036 2.006 9
8.945 11.172 1
7.202 3.083 8
15.909 8.764 1
-3.577 23.859 7
-5.327 12.375 0
-11.662 5.961 7
-15.421 3.067 4
-5.662 -11.248 5
-17.669 15.376 6
5.493 -16.499 5
-7.701 -20.562 4
-3.658 23.993 7
-14.196 -16.279 7
-13.087 -0.830 4
6.920 -3.186 0
-1.063 6.471 4
5.573 18.285 1
-3.862 -25.578 6
-4.652 1.487 0
9.138 1.088 8
15.845 21.541 9
-10.589 19.426 0
-4.617 -26.193 4
-1.457 18.649 8
10.139 5.491 0
8.424 18.898 1
-4.166 -32.852 6
-0.692 3.043 2
15.190 16.516 1
8.121 2.115 8
0.930 12.442 1
20.273 -6.354 8
2.205 -17.166 2
-2.420 7.012 3
-0.237 -10.689 0
-1.020 -23.135 4
12.725 19.656 9
-13.091 -9.554 4
0.450 -32.630 6
-3.473 -30.985 6
-9.552 19.883 3
3.655 -19.613 3
17.890 11.207 1
-7.831 -3.875 5
-7.560 19.795 0
-5.981 -10.553 3
-12.038 20.615 5
13.868 -21.662 3
-5.922 -4.343 5
-8.501 -16.999 0
-2.871 -29.535 6
-17.103 -12.146 7
16.960 0.272 1
-6.647 15.348 0
-0.743 -33.106 6
-3.465 18.652 8
14.965 22.597 9
-2.836 -9.997 2
-12.076 25.089 9
-11.650 -3.552 4
4.230 3.418 8
5.534 16.628 1
-7.668 -13.056 5
-5.975 -11.306 5
9.854 -22.159 5
-4.151 -29.213 6
5.823 -17.940 2
14.700 21.932 9
-17.223 -1.203 6
-12.878 16.076 6
-3.118 22.838 7
14.898 6.639 8
-16.816 -15.637 7
15.498 21.279 9
-7.413 -28.391 4
14.523 21.884 9
13.419 -22.364 3
-0.930 -30.170 4
-10.553 5.268 4
-15.822 17.276 6
-9.348 -0.680 6
8.973 -17.570 3
-2.255 24.864 7
16.610 11.645 1
-0.521 -12.438 2
24.127 -3.088 9
-7.806 8.131 3
23.597 -1.111 9
-8.073 26.163 0
0.390 -24.874 4
-10.031 8.733 3
-10.298 -9.329 2
-1.468 -14.296 4
-1.177 -30.966 6
0.343 -22.618 6
-11.715 1.025 3
-8.095 17.861 0
11.856 -4.785 0
4.081 -15.914 4
8.728 -23.649 3
-3.699 -24.756 3
0.070 18.329 8
-12.684 -12.195 7
-12.056 13.965 3
4.359 -10.110 2
12.217 -11.821 5
9.962 5.469 8
-6.480 -20.902 2
-0.208 -13.978 4
4.208 3.356 8
-1.295 10.544 1
-13.928 3.113 5
-9.301 11.396 3
-15.468 15.670 6
6.312 3.725 0
-6.773 21.019 2
3.398 22.691 1
-5.113 -17.420 2
0.913 -20.659 2
-10.159 -7.917 3
-8.747 21.307 3
3.271 7.177 8
-6.465 -26.890 6
8.807 -19.694 5
-1.428 -1.304 0
8.844 -1.160 8
-7.446 -19.186 7
-0.721 -28.344 6
21.886 7.817 1
-17.163 14.614 6
4.000 -23.073 2
1.328 -17.301 7
18.329 -6.710 1
6.708 -18.245 3
-2.410 -31.163 6
4.509 17.982 8
16.849 -12.241 7
-9.616 9.874 6
6.639 3.528 0
-8.972 27.586 2
-4.569 8.545 5
-0.170 -9.454 2
9.416 -8.582 8
23.697 5.726 9
16.883 -2.924 8
2.521 -26.435 6
-2.028 -3.948 4
3.222 -16.333 0
-9.214 12.482 5
-17.129 16.183 6
5.660 -22.219 4
-7.266 14.184 0
8.770 -24.308 5
2.555 -11.640 2
8.272 3.894 8
0.521 16.020 8
4.574 -16.675 2
4.456 -4.803 0
-2.990 -16.381 7
6.833 -0.680 8
-13.103 6.256 7
7.449 -7.658 3
-6.053 12.115 2
-10.142 27.006 8
-2.483 -12.490 4
-6.973 -18.438 4
18.158 -6.621 1
8.813 20.046 1
1.352 19.142 8
-5.597 10.738 2
-3.551 0.166 0
10.019 -1.906 8
-13.079 15.335 3
-8.986 -17.876 4
-4.988 -22.687 6
4.321 17.773 8
-4.827 -17.431 5
-4.160 -27.276 4
-12.573 -13.845 7
1.936 1.245 9
-2.993 -25.175 3
-7.113 -22.654 4
22.392 -3.279 9
14.150 20.804 9
-9.524 1.678 6
19.442 -7.472 1
-9.869 11.597 3
-3.342 -19.861 2
1.965 -10.927 0
-2.181 20.177 2
-8.222 25.165 0
-6.528 -26.947 6
9.024 -23.168 3
2.062 0.226 1
-0.342 -27.453 6
-4.247 -16.576 7
-15.472 3.720 6
-3.667 -8.060 0
-16.308 -10.707 7
10.388 -23.719 3
15.193 18.003 9
9.196 2.656 3
-8.029 17.935 2
-0.788 -22.492 4
12.214 -22.994 3
-12.872 8.696 7
-1.445 -24.538 3
-4.771 23.420 1
3.754 4.672 0
1.972 17.224 8
9.620 3.255 8
-10.579 15.203 4
-5.426 22.258 4
19.802 0.656 9
17.761 -6.117 1
-4.572 -6.814 4
-10.029 -10.274 6
5.154 -4.792 8
0.590 -30.321 8
3.370 -14.067 7
-10.051 -8.824 3
17.708 7.240 1
-7.681 -10.571 7
0.323 -3.290 2
11.071 -22.726 3
-3.451 -5.041 0
7.339 -22.892 6
-18.197 16.788 6
-3.331 -22.965 0
-10.996 -16.547 7
5.671 -11.305 3
-7.774 11.374 8
19.485 0.295 9
-18.368 15.870 6
5.552 -19.700 3
23.237 -0.918 9
3.056 -26.016 0
-1.780 -20.005 4
-3.102 -23.890 5
-0.090 20.948 0
1.159 11.515 9
8.852 -17.638 3
9.322 -4.064 8
-16.179 -2.848 6
-1.410 -11.198 0
-7.895 28.119 0
21.690 0.674 9
-14.326 -7.753 5
10.311 -9.170 9
17.056 18.236 9
7.523 21.949 1
-13.723 22.366 4
-0.131 22.303 4
-3.746 -21.969 4
-2.997 23.540 7
-7.788 10.159 8
-3.389 -17.785 0
16.655 11.258 1
-0.497 -20.005 2
6.692 -15.774 3
2.399 -8.759 2
-17.366 17.675 6
-18.307 5.876 6
-7.144 -16.698 3
10.029 -20.805 3
1.971 -3.854 8
10.417 -9.239 3
-1.479 -0.659 0
-5.719 0.761 2
14.902 20.532 9
7.930 21.725 1
-15.835 8.474 4
0.105 18.940 8
23.096 5.951 9
4.939 -20.981 5
-8.333 -12.182 5
4.208 -23.782 5
20.824 -3.107 9
21.781 4.151 9
12.114 18.130 1
12.363 -11.736 7
9.671 -11.381 0
-1.687 -9.848 6
5.707 -2.742 8
17.441 -0.949 1
-3.911 19.820 9
14.001 23.330 8
1.028 -11.704 0
-2.274 -26.679 7
-3.952 4.126 0
-10.477 18.594 4
-9.987 22.407 5
-6.756 2.573 5
-10.174 15.527 2
-9.800 -2.811 5
-2.526 -28.041 2
0.607 -9.039 2
1.916 22.954 1
15.393 4.938 8
-2.585 24.069 4
-11.552 11.897 3
7.397 -12.959 4
-1.719 -16.442 4
4.179 -12.839 3
-8.415 24.639 2
4.294 -10.082 5
-6.334 -30.882 6
-3.321 27.953 7
8.284 -7.961 8
19.253 -4.355 1
19.308 -2.220 8
12.115 0.406 8
-0.412 -8.137 2
-17.688 -9.434 7
16.630 1.984 1
10.578 -2.981 8
-0.032 19.551 8
-5.228 25.877 4
18.112 -6.444 1
-0.307 -11.379 0
-13.648 6.509 7
0.014 -2.405 0
17.188 -2.321 8
16.146 1.023 1
-3.076 -21.087 4
4.822 4.646 0
-9.461 28.788 2
10.597 -0.260 8
7.206 19.598 1
-5.477 13.719 0
-7.788 -18.130 4
-10.089 -16.328 4
14.712 -3.118 9
-5.087 -30.439 6
-13.294 16.676 3
5.267 -7.298 2
24.377 -1.629 9
-16.737 -11.028 4
21.936 -1.665 9
2.749 -24.045 2
-1.606 -30.598 6
-3.505 -32.700 6
-7.948 -29.528 6
-7.410 -12.992 3
12.116 -23.144 3
-2.331 -13.331 4
4.692 -28.819 4
-4.673 -23.563 7
-8.242 8.624 7
-13.828 17.486 3
12.010 -16.641 3
-4.197 -1.054 0
-0.781 3.318 3
12.760 -22.157 5
-3.151 22.416 7
-11.356 22.341 2
2.259 -26.424 5
13.614 -21.469 5
-9.532 28.306 0
15.591 17.080 9
5.898 11.580 8
-11.923 19.909 4
-15.439 -12.980 7
-7.749 -23.356 2
4.823 -18.769 5
5.946 -11.544 7
7.819 -19.796 3
-2.867 -14.738 4
-11.135 -5.350 3
-8.284 13.771 2
1.435 15.072 8
5.245 0.965 8
-3.389 -29.758 6
-9.158 22.598 5
-11.672 10.630 5
-8.582 20.735 2
-12.478 -22.230 3
-11.556 23.178 7
-9.501 -2.357 3
1.313 -13.654 0
-3.793 -13.920 2
11.301 10.167 1
14.006 -20.593 5
-16.991 -17.053 7
-12.886 28.423 0
-0.312 -29.085 6
16.732 11.541 1
-7.852 16.171 4
-0.090 -23.930 4
6.361 -0.174 8
5.064 -24.489 2
-2.639 -13.385 7
-7.824 8.663 5
8.029 21.844 1
5.976 5.470 8
-15.865 8.624 7
-0.885 1.076 0
-5.381 14.910 8
-4.633 -7.206 5
3.050 -5.374 0
-1.971 1.332 2
2.341 23.235 1
16.019 19.569 9
-5.663 13.612 2
-9.234 -0.964 3
-6.267 -9.634 5
1.529 16.942 8
6.328 14.798 1
10.893 -24.743 3
-0.215 17.218 8
-8.157 -12.288 4
-1.752 -11.606 4
-6.750 25.911 8
-2.231 27.799 2
7.408 1.919 8
-4.302 -33.305 6
-0.409 -10.200 2
1.977 -23.641 4
22.965 -4.398 9
-12.563 16.913 6
22.255 4.086 1
10.281 -16.833 5
-8.130 17.731 0
10.715 -2.983 9
-15.877 -15.041 7
15.615 18.940 9
-16.662 3.190 6
-11.042 10.410 5
1.025 -20.038 9
-9.030 19.703 5
-7.900 10.580 2
10.226 1.382 8
-16.425 -14.917 7
-16.446 4.024 2
3.947 19.716 1
9.899 -2.416 8
-7.016 27.993 0
-16.733 -3.815 6

